Three- and four-point connectivities of two-dimensional critical $Q-$ Potts random clusters on the torus

In a recent paper, we considered the effects of the torus lattice topology on the two-point connectivity of $Q-$ Potts clusters. These effects are universal and probe non-trivial structure constants of the theory. We complete here this work by considering the torus corrections to the three- and four-point connectivities. These corrections, which depend on the scale invariant ratios of the triangle and quadrilateral formed by the three and four given points, test other non-trivial structure constants. We also present results of Monte Carlo simulations in good agreement with our predictions.

==> ana-275-12.dat <==
r			p012
4	0.40642290255343055
8	0.40729298761631194
12	0.4080968114532857
16	0.4088604226281963
20	0.409595465234993
24	0.41030851972077154
28	0.4110037980853383
32	0.41168421729762295
36	0.41235191107580543
40	0.4130085044740282
44	0.4136552741762999
48	0.4142932482187743
52	0.41492327120105604
56	0.4155460486789415
60	0.41616217840304826
64	0.4167721729209023
72	0.4179754769003368
80	0.41915890013363
88	0.42032475447234446
96	0.42147490375814
104	0.42261088130591806
112	0.42373396988190426
120	0.4248452579841575
128	0.4259456805639236
144	0.42811707488912776
160	0.4302535402201022
176	0.4323593325062582
192	0.43443789999932925
208	0.43649209495502406
224	0.4385243177604556
240	0.440536618363405
256	0.44253076966618904
288	0.44647064378096135
320	0.4503543465679036
352	0.45419024092977406
384	0.457985229943702
416	0.46174513869914935
448	0.46547497432310725
480	0.46917910902481885
512	0.4728614125879205
576	0.48017405860851425
640	0.4874370085090442
704	0.4946706360592864
768	0.5018926486419671
832	0.5091187786804634
896	0.5163632550089645
960	0.5236391350950991
1024	0.5309585458273912
1152	0.5457728429262779
1280	0.56089035342961
1408	0.5763882662933137
1536	0.5923386881130083
1664	0.6088099158847757
1792	0.6258673086325911
1920	0.6435739047770853
2048	0.6619908719885557


==> ana-275-32.dat <==
r			p032
4	0.31453660904984204
8	0.31590577779965845
12	0.3171707015163893
16	0.3183723803638553
20	0.31952914756789497
24	0.32065136808562383
28	0.32174567977622764
32	0.32281668254056634
36	0.3238677436694789
40	0.32490142994293264
44	0.3259197598764477
48	0.32692436065070424
52	0.3279165707336268
56	0.3288975097415319
60	0.3298681276002873
64	0.33082924011545856
72	0.3327256934296475
80	0.3345915686061788
88	0.33643057632002726
96	0.3382457217620231
104	0.3400394895576943
112	0.3418139696601573
120	0.34357094594635296
128	0.3453119603245627
144	0.348751334565766
160	0.35214112919979407
176	0.35548859638087754
192	0.35879971345572653
208	0.3620795164672532
224	0.3653323272597882
240	0.36856191334578065
256	0.3717716036179754
288	0.37814291288547436
320	0.3844668965004602
352	0.39076094750333373
384	0.39704013260038185
416	0.40331779586171007
448	0.4096059702436841
480	0.4159156676004161
512	0.422257088853629
576	0.4350727501374564
640	0.4481234074926521
704	0.4614734076411595
768	0.4751826790269377
832	0.48930784151792417
896	0.5039029660721829


==> ana-275-4.dat <==
r			p04
4	0.5430328330734712
8	0.5436602606892519
12	0.5442399039309461
16	0.5447905455582653
20	0.5453205811159337
24	0.5458347547099311
28	0.5463361025451118
32	0.5468267269763233
36	0.5473081655574509
40	0.5477815890478516
44	0.5482479170011604
48	0.5487078896753766
52	0.5491621150568256
56	0.5496111008717192
60	0.5500552771122185
64	0.5504950123346521
72	0.5513623962757778
80	0.5522153641230289
88	0.55305557475093
96	0.5538843640251898
104	0.5547028295157328
112	0.5555118881653266
120	0.5563123168703183
128	0.5571047818420425
144	0.5586680572194087
160	0.56020553593414
176	0.561720224231342
192	0.5632145463478057
208	0.5646904971305616
224	0.5661497459341183
240	0.5675937097330908
256	0.5690236060224936
288	0.5718452942567028
320	0.5746218324072585
352	0.5773587723034239
384	0.5800606163750969
416	0.5827310926794472
448	0.5853733421425451
480	0.5879900503318715
512	0.5905835428078383
576	0.5957087895113053
640	0.6007627785963355
704	0.6057565503564166
768	0.6106992474820931
832	0.6155986112061883
896	0.6204613191875831
960	0.6252932233778354
1024	0.6300995222052497
1152	0.6396535645811422
1280	0.6491561046390658
1408	0.6586349547883049
1536	0.6681144543930033
1664	0.6776163688752704
1792	0.6871605027958978
1920	0.6967651320560572
2048	0.7064473172270457
2304	0.7261078604134952
2560	0.7462618655949745
2816	0.7670198698230174
3072	0.7884857371741821
3328	0.8107583190229617
3584	0.8339325920281561
3840	0.85810046491402
4096	0.8833513669302335


==> tab-1-20.dat <==
r	MC	dMC	ana
4	0.41630655584642645	5.710304423792321e-6	0.4170073140796148
8	0.41672183641581084	0.000011500584167768322	0.41712896544133354
12	0.4169711371870811	0.000017679069789404763	0.41726750816196617
16	0.41717621214746503	0.000025244121449239904	0.417418302771145
20	0.41736472901419575	0.00003198790657404569	0.4175789163589082
24	0.4175458729116502	0.00003919575737185744	0.4177478147493613
28	0.4177298893104035	0.00004605211938762469	0.4179239292642744
32	0.4179163169291862	0.00005341389136521829	0.4181064667936405
36	0.4181118347848964	0.0000595541791305722	0.4182948121722861
40	0.41830987658969876	0.00006403600681402426	0.4184884724363086
44	0.41851162734440095	0.00006931160258127459	0.4186870424984762
48	0.41871400893666416	0.00007471921427095322	0.4188901827715871
52	0.4189278269992344	0.00008065187517602061	0.41909760391279005
56	0.41914175030961426	0.000086546716793868	0.41930905603996715
60	0.41935553699933314	0.0000919425604301367	0.41952432087853364
64	0.41956820878193635	0.00009868608512409448	0.41974320589732134
72	0.4200070450779577	0.00011274869417275774	0.4201911692260479
80	0.4204625448797987	0.00012555440515855696	0.42065177355378564
88	0.42092038505680623	0.00013867777360327004	0.42112405541529807
96	0.42139509722351864	0.0001522419432251832	0.4216072071315523
104	0.421879060014537	0.0001625843382108386	0.4221005405253933
112	0.42237265526250456	0.00017370826590538103	0.4226034612736362
120	0.422871557370428	0.0001846269153804674	0.4231154502289026
128	0.42338863749781463	0.0001976419953793959	0.42363604947232225
144	0.4244605474904225	0.00021957883095965919	0.4247014918278861
160	0.42553873725147645	0.0002420952361454234	0.42579699971537965
176	0.42663002678404893	0.0002652728749971059	0.4269202816153743
192	0.4277636214451125	0.000291869150324016	0.428069416532565
208	0.42891605772829833	0.00031033756634735773	0.4292427676966133
224	0.43008436987510895	0.0003228259998747466	0.43043892156079905
240	0.43128066305710305	0.00034359730043903596	0.4316566433776104
256	0.43251294910553917	0.0003596358962293529	0.4328948440262897
288	0.4350515805942478	0.00039923194398473207	0.4354289072860133
320	0.43768774761719337	0.00044092974457365914	0.4380344788347111
352	0.4404281872421389	0.0004780871998316734	0.440706108489966
384	0.44321741630219946	0.0005052249031339832	0.4434392273292083
416	0.44607919625263603	0.0005284470414915179	0.44622994243457437
448	0.44903075848191043	0.0005573482965696625	0.44907489180642984
480	0.4520353306531911	0.0005834822619280057	0.4519711387037219
512	0.45514980828109364	0.0006168506652420447	0.45491609274614286
576	0.4616901728429024	0.0006305099928732163	0.4609431448628033
640	0.4685565261698692	0.000635476934074193	0.46714027331152363
704	0.47595472278963447	0.000664316895026655	0.47349451530088627
768	0.4839464610450547	0.0006797996098675457	0.47999500404043627

==> tab-2-20.dat <==
r	MC	dMC	wt32	w32
4	0.3633939753999999	0.000017899399999999993	0.36598851302670254	0.3660330596974201
8	0.36549982700818806	0.000033174338903435566	0.3664330787971803	0.3665221721386155
12	0.3665508601858682	0.00004696836815900672	0.36687764456765803	0.36701128457981086
16	0.3673074403999998	0.00005910519999999996	0.3673222103381357	0.3675003970210062
20	0.3679527166790154	0.00007138155083213022	0.3677667761086135	0.36798950946220155
24	0.3685429174217642	0.00008324100992900068	0.36821134187909127	0.3684786219033969
28	0.3691012382441407	0.0000949041578284112	0.368655907649569	0.3689677343445923
32	0.36964242764211863	0.00010513150485596589	0.36910047342004676	0.3694568467857876
36	0.37016502719999966	0.0001152683999999999	0.3695450391905245	0.3699459592269829
40	0.3706806441334388	0.0001240997920401157	0.36998960496100225	0.3704350716681783
44	0.37118738652016126	0.00013413757302113363	0.37043417073148	0.3709241841093736
48	0.37169145222917965	0.00014507657564196902	0.37087873650195774	0.371413296550569
52	0.372191290727742	0.00015368085423461166	0.3713233022724355	0.37190240899176435
56	0.3726826878722572	0.00016367506072703913	0.37176786804291323	0.37239152143295967
60	0.3731667409350633	0.00017523313149915432	0.372212433813391	0.37288063387415504
64	0.37365808079999946	0.0001850463999999997	0.3726569995838687	0.3733697463153504
72	0.3746285829072167	0.00020033749324577238	0.3735461311248242	0.3743479711977411
80	0.3756002279228909	0.00021686460558422127	0.3744352626657797	0.3753261960801318
88	0.37657183508749115	0.00023376750722014359	0.3753243942067352	0.37630442096252253
96	0.37753426627916953	0.00024983423662132425	0.3762135257476907	0.3772826458449132
104	0.3784932155005919	0.0002642577060958484	0.3771026572886462	0.37826087072730386
112	0.37944554962576754	0.0002815343970103827	0.37799178882960166	0.3792390956096946
120	0.3804186932688717	0.000292768661437661	0.37888092037055715	0.3802173204920853
128	0.3813945864689019	0.00030673952756617417	0.37977005191151264	0.381195545374476
144	0.3833192759999995	0.00033346439999999954	0.3815483149934236	0.3831519951392574
160	0.3852396971160122	0.000359340994724509	0.38332657807533466	0.38510844490403884
176	0.3871715797741467	0.00037920695873024216	0.3851048411572456	0.38706489466882016
192	0.38909586223162757	0.0004032823961904605	0.3868831042391566	0.3890213444336016
208	0.39103767093662	0.00043093548844345535	0.38866136732106754	0.390977794198383
224	0.39298492234955545	0.0004517841761715868	0.3904396304029786	0.3929342439631644
240	0.39492017374610333	0.0004720314642690669	0.3922178934848895	0.3948906937279458
256	0.39687118079999945	0.0004945359999999992	0.39399615656680054	0.3968471434927272
288	0.40080088939951924	0.0005422213592077675	0.3975526827306225	0.40076004302229
320	0.4047551832534051	0.0005836369972344101	0.40110920889444446	0.4046729425518528
352	0.40868404144884546	0.0006412267385254599	0.4046657350582664	0.40858584208141563
384	0.41268824275680105	0.000678255871409484	0.40822226122208843	0.4124987416109784
416	0.41673568338685457	0.0007230328085962339	0.4117787873859104	0.41641164114054124
448	0.42074085411757056	0.0007403574144736298	0.41533531354973235	0.420324540670104
480	0.4247963754857861	0.0007602454824878592	0.4188918397135543	0.4242374401996668
512	0.428965697501884	0.0007885790588294352	0.4224483658773763	0.4281503397292296
576	0.43739424959999934	0.0008429975999999986	0.4295614182050202	0.4359761387883552
640	0.44611702057967945	0.0008891616430197588	0.4366744705326641	0.4438019378474808
704	0.4552220832427087	0.0009815537800557626	0.44378752286030804	0.4516277369066064
768	0.46476206337728176	0.0010503987481485287	0.45090057518795196	0.4594535359657321

==> tab-325-20.dat <==
r	MC	dMC	wt13	w13
4	0.34292248663995384	0.00002175818743579603	0.3539963650588612	0.35399637228385966
8	0.34877721009054846	0.00003592776460783492	0.35581623493957637	0.3558162807622426
12	0.35206800312825715	0.000048572068368719156	0.35741114814936575	0.3574112831582004
16	0.35449964821522484	0.000060957585609178506	0.3588755472273068	0.35887583784560045
20	0.3565068924633034	0.0000710793085872671	0.3602499683281275	0.3602504950573075
24	0.35827136182619385	0.00008232644608043901	0.3615566936280893	0.3615575498863655
28	0.3598754174542421	0.00009043244866433853	0.36280968350975357	0.36281097478092483
32	0.3613587483234154	0.00009869639328618859	0.3640184378114292	0.3640202809820616
36	0.3627545409324179	0.00010939310163508812	0.3651898024101304	0.3651923252321676
40	0.3640869660951767	0.00011776349981146114	0.3663289235262673	0.36633226416853604
44	0.36536045659964367	0.00012848878815398195	0.3674397974329409	0.36744410409858086
48	0.3665816045042654	0.00013823354155292913	0.3685256084701876	0.3685310390646925
52	0.36776381764761773	0.00014500092320188278	0.36958894779394097	0.3695956696331281
56	0.3689205245061549	0.00015274767884079963	0.37063196089790684	0.37064015044809423
60	0.370047847582562	0.00015877522769750275	0.37165645053793495	0.3716662931825759
64	0.37114189463919217	0.00016597958752608496	0.3726639506171442	0.37267564044553514
72	0.3732711091231302	0.00018208923649753962	0.3746330859647826	0.3746490863047175
80	0.3753121666979935	0.00019393890070893558	0.37654801805126864	0.37656920520244747
88	0.3773009405788615	0.00020743958935174388	0.37841546485547084	0.37844277875760424
96	0.3792303610276608	0.00022097232579524842	0.3802407794472463	0.3802752215746907
104	0.3811093397225584	0.00023268968337029062	0.38202831771778856	0.38207094922742113
112	0.3829472385658749	0.00024605443908135027	0.38378168637289956	0.38383362645625757
120	0.3847454609181684	0.0002614073198894846	0.3855039159551368	0.38556634035835996
128	0.38651351647984916	0.00027290168926416786	0.38719758504921675	0.3872717247329812
144	0.38996131692135005	0.00028864434340479615	0.39050782169254583	0.39060929967008534
160	0.39330632008165906	0.00030797252050640105	0.3937269393472945	0.39386131332061025
176	0.3965606677664633	0.00032458798756991174	0.39686623134576066	0.3970394626370018
192	0.39975739764597434	0.00034027392345340005	0.39993469652492925	0.4001531367236651
208	0.40286926125805717	0.0003675840796837892	0.4029396574036207	0.4032100366202236
224	0.40596499580013184	0.0003921518796129866	0.4058871770743095	0.40621659348882705
240	0.40898403102563746	0.00041161690458525475	0.40878235006390845	0.40917826053918493
256	0.41197085305246084	0.00042745309556681824	0.41162951113062796	0.41209972271328565
288	0.4178836513310067	0.0004499632056793847	0.41719422086375035	0.41783781843526646
320	0.42364263635521743	0.00046366272116957164	0.422605754018501	0.423457985852421
352	0.4292451179995614	0.0004841490473374818	0.42788309537540425	0.42898176960065637
384	0.43483361395371833	0.0005211569105769574	0.43304137252839164	0.4344267724430987
416	0.44039475736439526	0.0005486585560979831	0.4380928950782989	0.4398077046499257
448	0.4458239764798817	0.0005765444217726351	0.44304785545344477	0.4451370930352492
480	0.4512824088784323	0.0006118507675856108	0.4479148178643531	0.4504257766615611
512	0.45676658117372115	0.0006494366512516471	0.45270106930401066	0.4556832634710101
576	0.4679517499582418	0.0004022830138012334	0.46205568583159645	0.4661375353530862
640	0.478995848079162	0.00043185048393527104	0.4711528031866474	0.47655786103248465
704	0.4904489825463885	0.0005090512580039927	0.48002433594336125	0.48699239029765967
768	0.5021921679123366	0.0005377974760817098	0.4886957145099714	0.49748225167107

==> tab-Zfig10.dat <==
{0, 1.020133623626414 + 0.*I}	{1, 1.016982055910991 + 0.*I}	{2, 1.0074831255415417 + 0.*I}
{0, 1.0212685797696914 + 0.*I}	{1, 1.020133623626414 + 0.*I}	{2, 1.016982055910991 + 0.*I}	{3, 1.0074831255415417 + 0.*I}
{0, 1.0217084844614706 + 0.*I}	{1, 1.0212685797696914 + 0.*I}	{2, 1.020133623626414 + 0.*I}	{3, 1.016982055910991 + 0.*I}	{4, 1.0074831255415417 + 0.*I}
{0, 1.0218865543781963 + 0.*I}	{1, 1.0217084844614706 + 0.*I}	{2, 1.0212685797696914 + 0.*I}	{3, 1.020133623626414 + 0.*I}	{4, 1.016982055910991 + 0.*I}	{5, 1.0074831255415417 + 0.*I}
{0, 1.0219601832932355 + 0.*I}	{1, 1.0218865543781963 + 0.*I}	{2, 1.0217084844614706 + 0.*I}	{3, 1.0212685797696914 + 0.*I}	{4, 1.020133623626414 + 0.*I}	{5, 1.016982055910991 + 0.*I}	{6, 1.0074831255415417 + 0.*I}
{0, 1.0219909194727885 + 0.*I}	{1, 1.0219601832932355 + 0.*I}	{2, 1.0218865543781963 + 0.*I}	{3, 1.0217084844614706 + 0.*I}	{4, 1.0212685797696914 + 0.*I}	{5, 1.020133623626414 + 0.*I}	{6, 1.016982055910991 + 0.*I}	{7, 1.0074831255415417 + 0.*I}
{0, 1.022003803254441 + 0.*I}	{1, 1.0219909194727885 + 0.*I}	{2, 1.0219601832932355 + 0.*I}	{3, 1.0218865543781963 + 0.*I}	{4, 1.0217084844614706 + 0.*I}	{5, 1.0212685797696914 + 0.*I}	{6, 1.020133623626414 + 0.*I}	{7, 1.016982055910991 + 0.*I}	{8, 1.0074831255415417 + 0.*I}
{0, 1.0220092132799101 + 0.*I}	{1, 1.022003803254441 + 0.*I}	{2, 1.0219909194727885 + 0.*I}	{3, 1.0219601832932355 + 0.*I}	{4, 1.0218865543781963 + 0.*I}	{5, 1.0217084844614706 + 0.*I}	{6, 1.0212685797696914 + 0.*I}	{7, 1.020133623626414 + 0.*I}	{8, 1.016982055910991 + 0.*I}	{9, 1.0074831255415417 + 0.*I}
{0, 1.0220114866883339 + 0.*I}	{1, 1.0220092132799101 + 0.*I}	{2, 1.022003803254441 + 0.*I}	{3, 1.0219909194727885 + 0.*I}	{4, 1.0219601832932355 + 0.*I}	{5, 1.0218865543781963 + 0.*I}	{6, 1.0217084844614706 + 0.*I}	{7, 1.0212685797696914 + 0.*I}	{8, 1.020133623626414 + 0.*I}	{9, 1.016982055910991 + 0.*I}	{10, 1.0074831255415417 + 0.*I}
{0, 1.0220124423218573 + 0.*I}	{1, 1.0220114866883339 + 0.*I}	{2, 1.0220092132799101 + 0.*I}	{3, 1.022003803254441 + 0.*I}	{4, 1.0219909194727885 + 0.*I}	{5, 1.0219601832932355 + 0.*I}	{6, 1.0218865543781963 + 0.*I}	{7, 1.0217084844614706 + 0.*I}	{8, 1.0212685797696914 + 0.*I}	{9, 1.020133623626414 + 0.*I}	{10, 1.016982055910991 + 0.*I}	{11, 1.0074831255415417 + 0.*I}
{0, 1.0220128440778997 + 0.*I}	{1, 1.0220124423218573 + 0.*I}	{2, 1.0220114866883339 + 0.*I}	{3, 1.0220092132799101 + 0.*I}	{4, 1.022003803254441 + 0.*I}	{5, 1.0219909194727885 + 0.*I}	{6, 1.0219601832932355 + 0.*I}	{7, 1.0218865543781963 + 0.*I}	{8, 1.0217084844614706 + 0.*I}	{9, 1.0212685797696914 + 0.*I}	{10, 1.020133623626414 + 0.*I}	{11, 1.016982055910991 + 0.*I}	{12, 1.0074831255415417 + 0.*I}
{0, 1.0220130129887264 + 0.*I}	{1, 1.0220128440778997 + 0.*I}	{2, 1.0220124423218573 + 0.*I}	{3, 1.0220114866883339 + 0.*I}	{4, 1.0220092132799101 + 0.*I}	{5, 1.022003803254441 + 0.*I}	{6, 1.0219909194727885 + 0.*I}	{7, 1.0219601832932355 + 0.*I}	{8, 1.0218865543781963 + 0.*I}	{9, 1.0217084844614706 + 0.*I}	{10, 1.0212685797696914 + 0.*I}	{11, 1.020133623626414 + 0.*I}	{12, 1.016982055910991 + 0.*I}	{13, 1.0074831255415417 + 0.*I}

==> tab-levels.dat <==
Q	MC	l1	l2
1.	0.6132078813157049	0.6095734386054921	0.6133973409701057
1.25	0.6853141159477211	0.6656468683320124	0.6695891236299253
1.5	0.7088855483245959	0.7159195156680515	0.7199074735158559
1.75	0.7612088137478341	0.7620233184469842	0.7660070408350795
2.	0.8114370017721438	0.8049998209681428	0.8124454837661921
2.25	0.8405129364882246	0.845569639270014	0.8494441960553045
2.5	0.8929745718808628	0.8842674365413329	0.8880503949833092
2.75	0.9361396354875438	0.9215190559707731	0.9251898722348251
3.	0.9732885156209025	0.9576940169458016	0.9612322832800132

==> tab1-3pt-ana.dat <==
r/L	ana
0.	1.022013135526175
0.0001220703125	1.0220127516978326
0.000244140625	1.0220122226005346
0.0003662109375	1.0220116200055287
0.00048828125	1.0220109640815915
0.0006103515625	1.0220102654024708
0.000732421875	1.0220095306341515
0.0008544921875	1.0220087644187559
0.0009765625	1.0220079702004075
0.0010986328125	1.0220071506496995
0.001220703125	1.0220063079060633
0.0013427734375	1.0220054437269952
0.00146484375	1.022004559585339
0.0015869140625	1.022003656735605
0.001708984375	1.0220027362608464
0.0018310546875	1.0220017991067953
0.001953125	1.022000846107349
0.0020751953125	1.021999878004016
0.002197265625	1.021998895461016
0.0023193359375	1.0219978990772107
0.00244140625	1.02199688939565
0.0025634765625	1.0219958669113136
0.002685546875	1.0219948320774626
0.0028076171875	1.0219937853108936
0.0029296875	1.0219927269963327
0.0030517578125	1.021991657490138
0.003173828125	1.0219905771234445
0.0032958984375	1.021989486204846
0.00341796875	1.0219883850227105
0.0035400390625	1.0219872738471776
0.003662109375	1.0219861529318992
0.0037841796875	1.0219850225155584
0.00390625	1.0219838828232084
0.0040283203125	1.0219827340674474
0.004150390625	1.0219815764494664
0.0042724609375	1.0219804101599734
0.00439453125	1.021979235380025
0.0045166015625	1.021978052281764
0.004638671875	1.0219768610290911
0.0047607421875	1.0219756617782587
0.0048828125	1.021974454678417
0.0050048828125	1.0219732398721042
0.005126953125	1.0219720174956908
0.0052490234375	1.021970787679788
0.00537109375	1.0219695505496162
0.0054931640625	1.021968306225344
0.005615234375	1.0219670548223985
0.0057373046875	1.021965796451752
0.005859375	1.0219645312201806
0.0059814453125	1.021963259230509
0.006103515625	1.0219619805818323
0.0062255859375	1.0219606953697218
0.00634765625	1.0219594036864157
0.0064697265625	1.0219581056209985
0.006591796875	1.0219568012595632
0.0067138671875	1.0219554906853645
0.0068359375	1.021954173978963
0.0069580078125	1.021952851218357
0.007080078125	1.0219515224791078
0.0072021484375	1.0219501878344543
0.00732421875	1.0219488473554232
0.0074462890625	1.0219475011109307
0.007568359375	1.0219461491678772
0.0076904296875	1.0219447915912392
0.0078125	1.0219434284441513
0.0079345703125	1.0219420597879878
0.008056640625	1.021940685682436
0.0081787109375	1.0219393061855688
0.00830078125	1.021937921353909
0.0084228515625	1.0219365312424946
0.008544921875	1.0219351359049365
0.0086669921875	1.0219337353934757
0.0087890625	1.021932329759037
0.0089111328125	1.0219309190512795
0.009033203125	1.0219295033186437
0.0091552734375	1.0219280826083976
0.00927734375	1.0219266569666805
0.0093994140625	1.0219252264385428
0.009521484375	1.0219237910679864
0.0096435546875	1.0219223508980018
0.009765625	1.0219209059706023
0.0098876953125	1.0219194563268585
0.010009765625	1.0219180020069325
0.0101318359375	1.0219165430501036
0.01025390625	1.021915079494804
0.0103759765625	1.0219136113786413
0.010498046875	1.021912138738429
0.0106201171875	1.021910661610209
0.0107421875	1.0219091800292806
0.0108642578125	1.0219076940302185
0.010986328125	1.021906203646898
0.0111083984375	1.0219047089125193
0.01123046875	1.0219032098596217
0.0113525390625	1.0219017065201088
0.011474609375	1.0219001989252658
0.0115966796875	1.0218986871057771
0.01171875	1.0218971710917437
0.0118408203125	1.0218956509127013
0.011962890625	1.0218941265976365
0.0120849609375	1.0218925981749996
0.01220703125	1.0218910656727234
0.0123291015625	1.0218895291182346
0.012451171875	1.0218879885384693
0.0125732421875	1.0218864439598863
0.0126953125	1.0218848954084783
0.0128173828125	1.0218833429097864
0.012939453125	1.0218817864889114
0.0130615234375	1.0218802261705235
0.01318359375	1.0218786619788771
0.0133056640625	1.0218770939378177
0.013427734375	1.021875522070795
0.0135498046875	1.0218739464008708
0.013671875	1.0218723669507324
0.0137939453125	1.021870783742695
0.013916015625	1.0218691967987183
0.0140380859375	1.0218676061404113
0.01416015625	1.02186601178904
0.0142822265625	1.0218644137655395
0.014404296875	1.0218628120905164
0.0145263671875	1.0218612067842616
0.0146484375	1.0218595978667553
0.0147705078125	1.021857985357673
0.014892578125	1.0218563692763951
0.0150146484375	1.0218547496420123
0.01513671875	1.0218531264733326
0.0152587890625	1.0218514997888855
0.015380859375	1.0218498696069322
0.0155029296875	1.0218482359454681
0.015625	1.0218465988222292
0.0157470703125	1.0218449582546998
0.015869140625	1.0218433142601158
0.0159912109375	1.0218416668554704
0.01611328125	1.0218400160575196
0.0162353515625	1.021838361882787
0.016357421875	1.0218367043475698
0.0164794921875	1.0218350434679402
0.0166015625	1.0218333792597545
0.0167236328125	1.021831711738654
0.016845703125	1.021830040920071
0.0169677734375	1.021828366819233
0.01708984375	1.0218266894511656
0.0172119140625	1.021825008830699
0.017333984375	1.0218233249724673
0.0174560546875	1.0218216378909186
0.017578125	1.021819947600313
0.0177001953125	1.0218182541147298
0.017822265625	1.0218165574480684
0.0179443359375	1.0218148576140544
0.01806640625	1.02181315462624
0.0181884765625	1.02181144849801
0.018310546875	1.0218097392425838
0.0184326171875	1.0218080268730174
0.0185546875	1.021806311402207
0.0186767578125	1.0218045928428938
0.018798828125	1.0218028712076648
0.0189208984375	1.0218011465089543
0.01904296875	1.0217994187590518
0.0191650390625	1.0217976879700985
0.019287109375	1.021795954154094
0.0194091796875	1.0217942173228962
0.01953125	1.021792477488227
0.0196533203125	1.0217907346616706
0.019775390625	1.0217889888546796
0.0198974609375	1.0217872400785744
0.02001953125	1.0217854883445476
0.0201416015625	1.021783733663665
0.020263671875	1.0217819760468676
0.0203857421875	1.0217802155049753
0.0205078125	1.0217784520486863
0.0206298828125	1.0217766856885815
0.020751953125	1.0217749164351253
0.0208740234375	1.0217731442986675
0.02099609375	1.0217713692894457
0.0211181640625	1.0217695914175868
0.021240234375	1.0217678106931078
0.0213623046875	1.02176602712592
0.021484375	1.0217642407258292
0.0216064453125	1.0217624515025352
0.021728515625	1.021760659465639
0.0218505859375	1.0217588646246383
0.02197265625	1.0217570669889329
0.0220947265625	1.0217552665678256
0.022216796875	1.0217534633705223
0.0223388671875	1.0217516574061352
0.0224609375	1.0217498486836831
0.0225830078125	1.0217480372120933
0.022705078125	1.0217462230002028
0.0228271484375	1.02174440605676
0.02294921875	1.0217425863904255
0.0230712890625	1.0217407640097729
0.023193359375	1.021738938923293
0.0233154296875	1.0217371111393907
0.0234375	1.0217352806663889
0.0235595703125	1.0217334475125306
0.023681640625	1.021731611685977
0.0238037109375	1.021729773194811
0.02392578125	1.0217279320470372
0.0240478515625	1.021726088250585
0.024169921875	1.0217242418133066
0.0242919921875	1.0217223927429795
0.0244140625	1.0217205410473094
0.0245361328125	1.0217186867339278
0.024658203125	1.021716829810396
0.0247802734375	1.0217149702842037
0.02490234375	1.0217131081627722
0.0250244140625	1.021711243453453
0.025146484375	1.0217093761635312
0.0252685546875	1.0217075063002248
0.025390625	1.0217056338706847
0.0255126953125	1.021703758882
0.025634765625	1.0217018813411924
0.0257568359375	1.0217000012552224
0.02587890625	1.0216981186309877
0.0260009765625	1.0216962334753243
0.026123046875	1.0216943457950074
0.0262451171875	1.0216924555967528
0.0263671875	1.0216905628872166
0.0264892578125	1.021688667672997
0.026611328125	1.0216867699606345
0.0267333984375	1.0216848697566125
0.02685546875	1.021682967067358
0.0269775390625	1.0216810618992442
0.027099609375	1.0216791542585866
0.0272216796875	1.02167724415165
0.02734375	1.0216753315846434
0.0274658203125	1.0216734165637245
0.027587890625	1.0216714990949978
0.0277099609375	1.0216695791845178
0.02783203125	1.0216676568382876
0.0279541015625	1.0216657320622595
0.028076171875	1.021663804862338
0.0281982421875	1.0216618752443765
0.0283203125	1.0216599432141817
0.0284423828125	1.021658008777513
0.028564453125	1.0216560719400807
0.0286865234375	1.0216541327075503
0.02880859375	1.0216521910855405
0.0289306640625	1.0216502470796247
0.029052734375	1.0216483006953314
0.0291748046875	1.0216463519381442
0.029296875	1.021644400813504
0.0294189453125	1.0216424473268073
0.029541015625	1.0216404914834079
0.0296630859375	1.0216385332886178
0.02978515625	1.021636572747707
0.0299072265625	1.021634609865903
0.030029296875	1.021632644648394
0.0301513671875	1.0216306771003267
0.0302734375	1.0216287072268087
0.0303955078125	1.021626735032907
0.030517578125	1.0216247605236501
0.0306396484375	1.0216227837040286
0.03076171875	1.0216208045789932
0.0308837890625	1.0216188231534582
0.031005859375	1.0216168394323006
0.0311279296875	1.0216148534203595
0.03125	1.0216128651224377
0.0313720703125	1.0216108745433028
0.031494140625	1.0216088816876856
0.0316162109375	1.021606886560282
0.03173828125	1.0216048891657532
0.0318603515625	1.0216028895087257
0.031982421875	1.0216008875937912
0.0321044921875	1.0215988834255085
0.0322265625	1.0215968770084018
0.0323486328125	1.0215948683469636
0.032470703125	1.0215928574456523
0.0325927734375	1.021590844308895
0.03271484375	1.0215888289410855
0.0328369140625	1.0215868113465878
0.032958984375	1.0215847915297323
0.0330810546875	1.0215827694948196
0.033203125	1.0215807452461194
0.0333251953125	1.0215787187878709
0.033447265625	1.021576690124283
0.0335693359375	1.0215746592595356
0.03369140625	1.0215726261977773
0.0338134765625	1.0215705909431292
0.033935546875	1.0215685534996841
0.0340576171875	1.0215665138715035
0.0341796875	1.0215644720626234
0.0343017578125	1.0215624280770494
0.034423828125	1.021560381918762
0.0345458984375	1.0215583335917116
0.03466796875	1.0215562830998233
0.0347900390625	1.021554230446994
0.034912109375	1.0215521756370953
0.0350341796875	1.0215501186739713
0.03515625	1.0215480595614401
0.0352783203125	1.0215459983032946
0.035400390625	1.0215439349033018
0.0355224609375	1.0215418693652027
0.03564453125	1.021539801692714
0.0357666015625	1.0215377318895273
0.035888671875	1.0215356599593097
0.0360107421875	1.0215335859057029
0.0361328125	1.021531509732326
0.0362548828125	1.0215294314427736
0.036376953125	1.0215273510406162
0.0364990234375	1.0215252685294003
0.03662109375	1.0215231839126517
0.0367431640625	1.0215210971938695
0.036865234375	1.0215190083765335
0.0369873046875	1.0215169174640981
0.037109375	1.0215148244599976
0.0372314453125	1.0215127293676423
0.037353515625	1.0215106321904217
0.0374755859375	1.0215085329317022
0.03759765625	1.0215064315948312
0.0377197265625	1.0215043281831317
0.037841796875	1.021502222699908
0.0379638671875	1.021500115148441
0.0380859375	1.0214980055319938
0.0382080078125	1.0214958938538063
0.038330078125	1.0214937801170991
0.0384521484375	1.021491664325073
0.03857421875	1.0214895464809073
0.0386962890625	1.0214874265877631
0.038818359375	1.021485304648782
0.0389404296875	1.021483180667083
0.0390625	1.0214810546457693
0.0391845703125	1.021478926587924
0.039306640625	1.0214767964966107
0.0394287109375	1.0214746643748738
0.03955078125	1.0214725302257393
0.0396728515625	1.0214703940522163
0.039794921875	1.0214682558572932
0.0399169921875	1.021466115643942
0.0400390625	1.0214639734151159
0.0401611328125	1.0214618291737496
0.040283203125	1.0214596829227622
0.0404052734375	1.0214575346650525
0.04052734375	1.0214553844035046
0.0406494140625	1.0214532321409837
0.040771484375	1.021451077880338
0.0408935546875	1.0214489216243996
0.041015625	1.021446763375983
0.0411376953125	1.0214446031378863
0.041259765625	1.0214424409128908
0.0413818359375	1.021440276703763
0.04150390625	1.0214381105132504
0.0416259765625	1.0214359423440869
0.041748046875	1.021433772198989
0.0418701171875	1.021431600080658
0.0419921875	1.0214294259917787
0.0421142578125	1.0214272499350217
0.042236328125	1.021425071913041
0.0423583984375	1.0214228919284765
0.04248046875	1.021420709983951
0.0426025390625	1.0214185260820734
0.042724609375	1.0214163402254384
0.0428466796875	1.021414152416624
0.04296875	1.021411962658196
0.0430908203125	1.0214097709527028
0.043212890625	1.0214075773026805
0.0433349609375	1.0214053817106499
0.04345703125	1.0214031841791178
0.0435791015625	1.0214009847105774
0.043701171875	1.0213987833075067
0.0438232421875	1.0213965799723705
0.0439453125	1.0213943747076204
0.0440673828125	1.0213921675156934
0.044189453125	1.0213899583990136
0.0443115234375	1.0213877473599906
0.04443359375	1.0213855344010225
0.0445556640625	1.0213833195244924
0.044677734375	1.0213811027327708
0.0447998046875	1.021378884028216
0.044921875	1.0213766634131725
0.0450439453125	1.0213744408899719
0.045166015625	1.0213722164609336
0.0452880859375	1.0213699901283635
0.04541015625	1.021367761894557
0.0455322265625	1.0213655317617947
0.045654296875	1.0213632997323452
0.0457763671875	1.0213610658084673
0.0458984375	1.0213588299924043
0.0460205078125	1.0213565922863899
0.046142578125	1.0213543526926445
0.0462646484375	1.021352111213377
0.04638671875	1.0213498678507853
0.0465087890625	1.0213476226070541
0.046630859375	1.0213453754843578
0.0467529296875	1.0213431264848583
0.046875	1.0213408756107067
0.0469970703125	1.0213386228640433
0.047119140625	1.0213363682469963
0.0472412109375	1.021334111761682
0.04736328125	1.0213318534102072
0.0474853515625	1.0213295931946669
0.047607421875	1.021327331117145
0.0477294921875	1.0213250671797154
0.0478515625	1.0213228013844402
0.0479736328125	1.0213205337333713
0.048095703125	1.02131826422855
0.0482177734375	1.0213159928720077
0.04833984375	1.0213137196657636
0.0484619140625	1.0213114446118285
0.048583984375	1.0213091677122017
0.0487060546875	1.0213068889688728
0.048828125	1.0213046083838204
0.0489501953125	1.0213023259590142
0.049072265625	1.0213000416964135
0.0491943359375	1.0212977555979674
0.04931640625	1.021295467665615
0.0494384765625	1.021293177901286
0.049560546875	1.0212908863069006
0.0496826171875	1.0212885928843687
0.0498046875	1.021286297635591
0.0499267578125	1.0212840005624588
0.050048828125	1.0212817016668534
0.0501708984375	1.0212794009506476
0.05029296875	1.0212770984157036
0.0504150390625	1.021274794063876
0.050537109375	1.021272487897009
0.0506591796875	1.0212701799169375
0.05078125	1.021267870125489
0.0509033203125	1.02126555852448
0.051025390625	1.0212632451157193
0.0511474609375	1.0212609299010067
0.05126953125	1.0212586128821326
0.0513916015625	1.021256294060879
0.051513671875	1.0212539734390191
0.0516357421875	1.0212516510183185
0.0517578125	1.0212493268005327
0.0518798828125	1.0212470007874093
0.052001953125	1.021244672980688
0.0521240234375	1.021242343382099
0.05224609375	1.0212400119933658
0.0523681640625	1.0212376788162016
0.052490234375	1.0212353438523125
0.0526123046875	1.021233007103397
0.052734375	1.021230668571144
0.0528564453125	1.0212283282572359
0.052978515625	1.0212259861633455
0.0531005859375	1.0212236422911398
0.05322265625	1.0212212966422758
0.0533447265625	1.0212189492184034
0.053466796875	1.021216600021165
0.0535888671875	1.0212142490521952
0.0537109375	1.0212118963131205
0.0538330078125	1.0212095418055605
0.053955078125	1.021207185531126
0.0540771484375	1.0212048274914223
0.05419921875	1.0212024676880447
0.0543212890625	1.0212001061225826
0.054443359375	1.021197742796618
0.0545654296875	1.0211953777117253
0.0546875	1.0211930108694713
0.0548095703125	1.0211906422714163
0.054931640625	1.0211882719191123
0.0550537109375	1.021185899814106
0.05517578125	1.0211835259579343
0.0552978515625	1.0211811503521302
0.055419921875	1.0211787729982162
0.0555419921875	1.0211763938977112
0.0556640625	1.0211740130521252
0.0557861328125	1.0211716304629614
0.055908203125	1.0211692461317177
0.0560302734375	1.0211668600598824
0.05615234375	1.0211644722489401
0.0562744140625	1.021162082700367
0.056396484375	1.021159691415632
0.0565185546875	1.0211572983962
0.056640625	1.021154903643527
0.0567626953125	1.0211525071590628
0.056884765625	1.0211501089442512
0.0570068359375	1.0211477090005299
0.05712890625	1.0211453073293286
0.0572509765625	1.0211429039320727
0.057373046875	1.0211404988101807
0.0574951171875	1.0211380919650634
0.0576171875	1.0211356833981267
0.0577392578125	1.02113327311077
0.057861328125	1.0211308611043866
0.0579833984375	1.0211284473803632
0.05810546875	1.0211260319400812
0.0582275390625	1.0211236147849154
0.058349609375	1.0211211959162343
0.0584716796875	1.021118775335401
0.05859375	1.021116353043773
0.0587158203125	1.0211139290427005
0.058837890625	1.0211115033335283
0.0589599609375	1.021109075917597
0.05908203125	1.0211066467962397
0.0592041015625	1.0211042159707835
0.059326171875	1.021101783442551
0.0594482421875	1.0210993492128584
0.0595703125	1.021096913283016
0.0596923828125	1.0210944756543294
0.059814453125	1.0210920363280978
0.0599365234375	1.0210895953056147
0.06005859375	1.0210871525881688
0.0601806640625	1.0210847081770427
0.060302734375	1.021082262073514
0.0604248046875	1.0210798142788549
0.060546875	1.0210773647943314
0.0606689453125	1.021074913621205
0.060791015625	1.0210724607607313
0.0609130859375	1.0210700062141616
0.06103515625	1.0210675499827402
0.0611572265625	1.0210650920677076
0.061279296875	1.0210626324702985
0.0614013671875	1.0210601711917433
0.0615234375	1.021057708233265
0.0616455078125	1.0210552435960847
0.061767578125	1.0210527772814153
0.0618896484375	1.0210503092904673
0.06201171875	1.021047839624444
0.0621337890625	1.021045368284545
0.062255859375	1.0210428952719643
0.0623779296875	1.0210404205878916
0.0625	1.0210379442335111
0.0626220703125	1.0210354662100027
0.062744140625	1.0210329865185406
0.0628662109375	1.021030505160295
0.06298828125	1.0210280221364307
0.0631103515625	1.021025537448108
0.063232421875	1.0210230510964826
0.0633544921875	1.0210205630827056
0.0634765625	1.0210180734079226
0.0635986328125	1.0210155820732756
0.063720703125	1.021013089079901
0.0638427734375	1.0210105944289316
0.06396484375	1.021008098121494
0.0640869140625	1.0210056001587127
0.064208984375	1.0210031005417055
0.0643310546875	1.021000599271586
0.064453125	1.020998096349465
0.0645751953125	1.020995591776447
0.064697265625	1.0209930855536324
0.0648193359375	1.0209905776821182
0.06494140625	1.0209880681629955
0.0650634765625	1.0209855569973527
0.065185546875	1.0209830441862728
0.0653076171875	1.0209805297308348
0.0654296875	1.0209780136321125
0.0655517578125	1.0209754958911776
0.065673828125	1.0209729765090956
0.0657958984375	1.020970455486928
0.06591796875	1.0209679328257337
0.0660400390625	1.0209654085265654
0.066162109375	1.0209628825904735
0.0662841796875	1.0209603550185022
0.06640625	1.0209578258116936
0.0665283203125	1.0209552949710845
0.066650390625	1.020952762497708
0.0667724609375	1.0209502283925933
0.06689453125	1.0209476926567658
0.0670166015625	1.0209451552912463
0.067138671875	1.0209426162970519
0.0672607421875	1.0209400756751963
0.0673828125	1.0209375334266881
0.0675048828125	1.0209349895525333
0.067626953125	1.0209324440537328
0.0677490234375	1.0209298969312843
0.06787109375	1.0209273481861822
0.0679931640625	1.0209247978194171
0.068115234375	1.0209222458319738
0.0682373046875	1.0209196922248356
0.068359375	1.0209171369989807
0.0684814453125	1.0209145801553845
0.068603515625	1.0209120216950176
0.0687255859375	1.0209094616188483
0.06884765625	1.0209068999278408
0.0689697265625	1.0209043366229544
0.069091796875	1.0209017717051458
0.0692138671875	1.0208992051753687
0.0693359375	1.0208966370345722
0.0694580078125	1.0208940672837017
0.069580078125	1.0208914959236997
0.0697021484375	1.0208889229555052
0.06982421875	1.020886348380053
0.0699462890625	1.0208837721982753
0.070068359375	1.0208811944110998
0.0701904296875	1.0208786150194518
0.0703125	1.0208760340242524
0.0704345703125	1.020873451426419
0.070556640625	1.0208708672268672
0.0706787109375	1.020868281426507
0.07080078125	1.0208656940262462
0.0709228515625	1.0208631050269898
0.071044921875	1.020860514429638
0.0711669921875	1.0208579222350895
0.0712890625	1.0208553284442379
0.0714111328125	1.0208527330579749
0.071533203125	1.0208501360771878
0.0716552734375	1.0208475375027612
0.07177734375	1.0208449373355772
0.0718994140625	1.0208423355765126
0.072021484375	1.0208397322264435
0.0721435546875	1.0208371272862413
0.072265625	1.0208345207567746
0.0723876953125	1.0208319126389083
0.072509765625	1.0208293029335054
0.0726318359375	1.0208266916414248
0.07275390625	1.0208240787635223
0.0728759765625	1.020821464300651
0.072998046875	1.020818848253661
0.0731201171875	1.020816230623399
0.0732421875	1.0208136114107085
0.0733642578125	1.0208109906164304
0.073486328125	1.0208083682414029
0.0736083984375	1.0208057442864602
0.07373046875	1.020803118752434
0.0738525390625	1.0208004916401539
0.073974609375	1.0207978629504448
0.0740966796875	1.02079523268413
0.07421875	1.0207926008420296
0.0743408203125	1.0207899674249612
0.074462890625	1.0207873324337375
0.0745849609375	1.020784695869171
0.07470703125	1.0207820577320696
0.0748291015625	1.0207794180232392
0.074951171875	1.0207767767434828
0.0750732421875	1.0207741338935994
0.0751953125	1.020771489474387
0.0753173828125	1.02076884348664
0.075439453125	1.0207661959311494
0.0755615234375	1.0207635468087042
0.07568359375	1.0207608961200907
0.0758056640625	1.0207582438660916
0.075927734375	1.0207555900474883
0.0760498046875	1.020752934665058
0.076171875	1.0207502777195756
0.0762939453125	1.0207476192118146
0.076416015625	1.0207449591425444
0.0765380859375	1.0207422975125318
0.07666015625	1.0207396343225417
0.0767822265625	1.0207369695733357
0.076904296875	1.020734303265673
0.0770263671875	1.0207316354003106
0.0771484375	1.0207289659780028
0.0772705078125	1.0207262949995002
0.077392578125	1.0207236224655523
0.0775146484375	1.020720948376905
0.07763671875	1.020718272734303
0.0777587890625	1.0207155955384866
0.077880859375	1.020712916790195
0.0780029296875	1.0207102364901641
0.078125	1.0207075546391282
0.0782470703125	1.0207048712378182
0.078369140625	1.020702186286963
0.0784912109375	1.020699499787289
0.07861328125	1.02069681173952
0.0787353515625	1.0206941221443775
0.078857421875	1.0206914310025803
0.0789794921875	1.0206887383148455
0.0791015625	1.020686044081887
0.0792236328125	1.0206833483044164
0.079345703125	1.0206806509831434
0.0794677734375	1.020677952118775
0.07958984375	1.0206752517120163
0.0797119140625	1.0206725497635691
0.079833984375	1.020669846274134
0.0799560546875	1.0206671412444077
0.080078125	1.020664434675087
0.0802001953125	1.0206617265668645
0.080322265625	1.0206590169204304
0.0804443359375	1.0206563057364737
0.08056640625	1.020653593015681
0.0806884765625	1.0206508787587358
0.080810546875	1.0206481629663202
0.0809326171875	1.0206454456391134
0.0810546875	1.0206427267777933
0.0811767578125	1.0206400063830343
0.081298828125	1.0206372844555098
0.0814208984375	1.02063456099589
0.08154296875	1.0206318360048439
0.0816650390625	1.0206291094830375
0.081787109375	1.0206263814311354
0.0819091796875	1.0206236518497986
0.08203125	1.0206209207396886
0.0821533203125	1.0206181881014613
0.082275390625	1.020615453935774
0.0823974609375	1.0206127182432791
0.08251953125	1.0206099810246283
0.0826416015625	1.0206072422804713
0.082763671875	1.0206045020114543
0.0828857421875	1.0206017602182231
0.0830078125	1.0205990169014212
0.0831298828125	1.0205962720616892
0.083251953125	1.0205935256996659
0.0833740234375	1.0205907778159884
0.08349609375	1.0205880284112914
0.0836181640625	1.0205852774862079
0.083740234375	1.020582525041369
0.0838623046875	1.0205797710774032
0.083984375	1.0205770155949376
0.0841064453125	1.020574258594597
0.084228515625	1.0205715000770048
0.0843505859375	1.020568740042781
0.08447265625	1.0205659784925454
0.0845947265625	1.0205632154269149
0.084716796875	1.0205604508465045
0.0848388671875	1.0205576847519275
0.0849609375	1.020554917143795
0.0850830078125	1.0205521480227167
0.085205078125	1.0205493773892993
0.0853271484375	1.0205466052441488
0.08544921875	1.0205438315878694
0.0855712890625	1.0205410564210622
0.085693359375	1.0205382797443274
0.0858154296875	1.0205355015582631
0.0859375	1.0205327218634652
0.0860595703125	1.0205299406605284
0.086181640625	1.020527157950045
0.0863037109375	1.0205243737326062
0.08642578125	1.0205215880088006
0.0865478515625	1.0205188007792145
0.086669921875	1.0205160120444345
0.0867919921875	1.0205132218050432
0.0869140625	1.0205104300616228
0.0870361328125	1.0205076368147525
0.087158203125	1.0205048420650111
0.0872802734375	1.0205020458129752
0.08740234375	1.020499248059218
0.0875244140625	1.0204964488043142
0.087646484375	1.0204936480488338
0.0877685546875	1.020490845793346
0.087890625	1.0204880420384197
0.0880126953125	1.0204852367846196
0.088134765625	1.0204824300325108
0.0882568359375	1.020479621782655
0.08837890625	1.0204768120356136
0.0885009765625	1.0204740007919462
0.088623046875	1.0204711880522095
0.0887451171875	1.0204683738169593
0.0888671875	1.02046555808675
0.0889892578125	1.0204627408621343
0.089111328125	1.0204599221436628
0.0892333984375	1.0204571019318849
0.08935546875	1.0204542802273475
0.0894775390625	1.0204514570305974
0.089599609375	1.0204486323421784
0.0897216796875	1.0204458061626331
0.08984375	1.0204429784925027
0.0899658203125	1.0204401493323267
0.090087890625	1.0204373186826432
0.0902099609375	1.0204344865439885
0.09033203125	1.0204316529168964
0.0904541015625	1.0204288178019012
0.090576171875	1.0204259811995338
0.0906982421875	1.0204231431103246
0.0908203125	1.020420303534802
0.0909423828125	1.0204174624734923
0.091064453125	1.020414619926922
0.0911865234375	1.0204117758956133
0.09130859375	1.0204089303800903
0.0914306640625	1.0204060833808728
0.091552734375	1.0204032348984802
0.0916748046875	1.02040038493343
0.091796875	1.0203975334862392
0.0919189453125	1.0203946805574218
0.092041015625	1.0203918261474914
0.0921630859375	1.0203889702569602
0.09228515625	1.0203861128863378
0.0924072265625	1.0203832540361337
0.092529296875	1.0203803937068545
0.0926513671875	1.0203775318990074
0.0927734375	1.0203746686130954
0.0928955078125	1.0203718038496223
0.093017578125	1.0203689376090899
0.0931396484375	1.0203660698919979
0.09326171875	1.0203632006988457
0.0933837890625	1.0203603300301296
0.093505859375	1.0203574578863461
0.0936279296875	1.0203545842679902
0.09375	1.0203517091755538
0.0938720703125	1.0203488326095298
0.093994140625	1.0203459545704077
0.0941162109375	1.0203430750586766
0.09423828125	1.0203401940748242
0.0943603515625	1.0203373116193364
0.094482421875	1.0203344276926984
0.0946044921875	1.0203315422953934
0.0947265625	1.0203286554279034
0.0948486328125	1.0203257670907098
0.094970703125	1.0203228772842907
0.0950927734375	1.020319986009125
0.09521484375	1.0203170932656898
0.0953369140625	1.0203141990544593
0.095458984375	1.0203113033759086
0.0955810546875	1.0203084062305101
0.095703125	1.020305507618735
0.0958251953125	1.0203026075410542
0.095947265625	1.0202997059979353
0.0960693359375	1.0202968029898465
0.09619140625	1.0202938985172547
0.0963134765625	1.0202909925806234
0.096435546875	1.0202880851804177
0.0965576171875	1.0202851763170988
0.0966796875	1.0202822659911288
0.0968017578125	1.0202793542029671
0.096923828125	1.0202764409530722
0.0970458984375	1.020273526241902
0.09716796875	1.020270610069912
0.0972900390625	1.0202676924375578
0.097412109375	1.0202647733452916
0.0975341796875	1.0202618527935674
0.09765625	1.0202589307828351
0.0977783203125	1.0202560073135458
0.097900390625	1.0202530823861475
0.0980224609375	1.0202501560010881
0.09814453125	1.0202472281588133
0.0982666015625	1.0202442988597686
0.098388671875	1.0202413681043982
0.0985107421875	1.0202384358931442
0.0986328125	1.0202355022264484
0.0987548828125	1.0202325671047516
0.098876953125	1.0202296305284917
0.0989990234375	1.020226692498108
0.09912109375	1.0202237530140368
0.0992431640625	1.0202208120767133
0.099365234375	1.020217869686573
0.0994873046875	1.0202149258440483
0.099609375	1.0202119805495717
0.0997314453125	1.0202090338035747
0.099853515625	1.0202060856064863
0.0999755859375	1.0202031359587362
0.10009765625	1.0202001848607514
0.1002197265625	1.0201972323129584
0.100341796875	1.020194278315783
0.1004638671875	1.020191322869649
0.1005859375	1.02018836597498
0.1007080078125	1.0201854076321977
0.100830078125	1.0201824478417227
0.1009521484375	1.0201794866039753
0.10107421875	1.0201765239193745
0.1011962890625	1.0201735597883375
0.101318359375	1.0201705942112806
0.1014404296875	1.0201676271886202
0.1015625	1.02016465872077
0.1016845703125	1.0201616888081435
0.101806640625	1.0201587174511524
0.1019287109375	1.0201557446502088
0.10205078125	1.020152770405722
0.1021728515625	1.0201497947181015
0.102294921875	1.0201468175877553
0.1024169921875	1.0201438390150908
0.1025390625	1.0201408590005125
0.1026611328125	1.0201378775444268
0.102783203125	1.0201348946472366
0.1029052734375	1.0201319103093451
0.10302734375	1.020128924531154
0.1031494140625	1.020125937313064
0.103271484375	1.0201229486554746
0.1033935546875	1.0201199585587852
0.103515625	1.0201169670233927
0.1036376953125	1.0201139740496945
0.103759765625	1.0201109796380854
0.1038818359375	1.0201079837889608
0.10400390625	1.0201049865027145
0.1041259765625	1.0201019877797386
0.104248046875	1.020098987620425
0.1043701171875	1.0200959860251648
0.1044921875	1.020092982994347
0.1046142578125	1.0200899785283615
0.104736328125	1.0200869726275947
0.1048583984375	1.0200839652924345
0.10498046875	1.020080956523266
0.1051025390625	1.020077946320475
0.105224609375	1.0200749346844444
0.1053466796875	1.0200719216155578
0.10546875	1.020068907114197
0.1055908203125	1.0200658911807436
0.105712890625	1.0200628738155764
0.1058349609375	1.0200598550190765
0.10595703125	1.0200568347916206
0.1060791015625	1.0200538131335863
0.106201171875	1.0200507900453506
0.1063232421875	1.0200477655272888
0.1064453125	1.020044739579775
0.1065673828125	1.0200417122031833
0.106689453125	1.0200386833978858
0.1068115234375	1.020035653164255
0.10693359375	1.0200326215026614
0.1070556640625	1.0200295884134756
0.107177734375	1.0200265538970652
0.1072998046875	1.0200235179538002
0.107421875	1.0200204805840472
0.1075439453125	1.0200174417881716
0.107666015625	1.0200144015665409
0.1077880859375	1.0200113599195182
0.10791015625	1.0200083168474676
0.1080322265625	1.0200052723507518
0.108154296875	1.020002226429734
0.1082763671875	1.0199991790847738
0.1083984375	1.019996130316232
0.1085205078125	1.0199930801244685
0.108642578125	1.0199900285098413
0.1087646484375	1.0199869754727084
0.10888671875	1.0199839210134263
0.1090087890625	1.0199808651323512
0.109130859375	1.0199778078298385
0.1092529296875	1.0199747491062419
0.109375	1.0199716889619153
0.1094970703125	1.0199686273972113
0.109619140625	1.0199655644124812
0.1097412109375	1.0199625000080768
0.10986328125	1.0199594341843476
0.1099853515625	1.0199563669416432
0.110107421875	1.0199532982803114
0.1102294921875	1.0199502282007007
0.1103515625	1.0199471567031577
0.1104736328125	1.0199440837880283
0.110595703125	1.0199410094556578
0.1107177734375	1.0199379337063907
0.11083984375	1.0199348565405704
0.1109619140625	1.0199317779585397
0.111083984375	1.019928697960641
0.1112060546875	1.019925616547215
0.111328125	1.0199225337186024
0.1114501953125	1.0199194494751433
0.111572265625	1.0199163638171758
0.1116943359375	1.019913276745038
0.11181640625	1.0199101882590678
0.1119384765625	1.0199070983596012
0.112060546875	1.019904007046974
0.1121826171875	1.0199009143215216
0.1123046875	1.0198978201835778
0.1124267578125	1.0198947246334764
0.112548828125	1.0198916276715495
0.1126708984375	1.019888529298129
0.11279296875	1.019885429513547
0.1129150390625	1.0198823283181333
0.113037109375	1.0198792257122173
0.1131591796875	1.0198761216961287
0.11328125	1.0198730162701946
0.1134033203125	1.019869909434743
0.113525390625	1.0198668011901006
0.1136474609375	1.0198636915365937
0.11376953125	1.019860580474547
0.1138916015625	1.0198574680042851
0.114013671875	1.0198543541261316
0.1141357421875	1.0198512388404097
0.1142578125	1.0198481221474422
0.1143798828125	1.01984500404755
0.114501953125	1.0198418845410542
0.1146240234375	1.0198387636282746
0.11474609375	1.019835641309531
0.1148681640625	1.0198325175851424
0.114990234375	1.0198293924554265
0.1151123046875	1.0198262659207011
0.115234375	1.0198231379812817
0.1153564453125	1.019820008637485
0.115478515625	1.0198168778896262
0.1156005859375	1.0198137457380199
0.11572265625	1.0198106121829795
0.1158447265625	1.0198074772248187
0.115966796875	1.0198043408638493
0.1160888671875	1.0198012031003836
0.1162109375	1.0197980639347328
0.1163330078125	1.0197949233672072
0.116455078125	1.019791781398116
0.1165771484375	1.0197886380277688
0.11669921875	1.019785493256474
0.1168212890625	1.0197823470845393
0.116943359375	1.0197791995122716
0.1170654296875	1.0197760505399767
0.1171875	1.0197729001679618
0.1173095703125	1.019769748396531
0.117431640625	1.019766595225989
0.1175537109375	1.0197634406566387
0.11767578125	1.0197602846887848
0.1177978515625	1.0197571273227286
0.117919921875	1.019753968558772
0.1180419921875	1.0197508083972169
0.1181640625	1.019747646838363
0.1182861328125	1.0197444838825105
0.118408203125	1.0197413195299587
0.1185302734375	1.0197381537810064
0.11865234375	1.0197349866359509
0.1187744140625	1.0197318180950905
0.118896484375	1.0197286481587207
0.1190185546875	1.0197254768271389
0.119140625	1.0197223041006398
0.1192626953125	1.0197191299795185
0.119384765625	1.019715954464069
0.1195068359375	1.0197127775545853
0.11962890625	1.01970959925136
0.1197509765625	1.0197064195546857
0.119873046875	1.0197032384648541
0.1199951171875	1.0197000559821563
0.1201171875	1.0196968721068826
0.1202392578125	1.0196936868393238
0.120361328125	1.0196905001797685
0.1204833984375	1.0196873121285057
0.12060546875	1.019684122685824
0.1207275390625	1.01968093185201
0.120849609375	1.0196777396273513
0.1209716796875	1.0196745460121341
0.12109375	1.019671351006644
0.1212158203125	1.019668154611167
0.121337890625	1.0196649568259868
0.1214599609375	1.0196617576513878
0.12158203125	1.0196585570876533
0.1217041015625	1.0196553551350664
0.121826171875	1.0196521517939092
0.1219482421875	1.0196489470644634
0.1220703125	1.0196457409470103
0.1221923828125	1.019642533441831
0.122314453125	1.0196393245492046
0.1224365234375	1.0196361142694108
0.12255859375	1.0196329026027284
0.1226806640625	1.0196296895494361
0.122802734375	1.0196264751098114
0.1229248046875	1.0196232592841314
0.123046875	1.0196200420726735
0.1231689453125	1.0196168234757128
0.123291015625	1.0196136034935248
0.1234130859375	1.0196103821263856
0.12353515625	1.0196071593745688
0.1236572265625	1.0196039352383484
0.123779296875	1.019600709717998
0.1239013671875	1.0195974828137897
0.1240234375	1.0195942545259966
0.1241455078125	1.01959102485489
0.124267578125	1.0195877938007416
0.1243896484375	1.0195845613638213
0.12451171875	1.0195813275444001
0.1246337890625	1.0195780923427462
0.124755859375	1.0195748557591304
0.1248779296875	1.01957161779382
0.125	1.0195683784470835
0.1251220703125	1.0195651377191883
0.125244140625	1.0195618956104013
0.1253662109375	1.0195586521209894
0.12548828125	1.0195554072512178
0.1256103515625	1.0195521610013527
0.125732421875	1.0195489133716584
0.1258544921875	1.0195456643623997
0.1259765625	1.0195424139738398
0.1260986328125	1.0195391622062429
0.126220703125	1.0195359090598715
0.1263427734375	1.0195326545349874
0.12646484375	1.0195293986318537
0.1265869140625	1.019526141350731
0.126708984375	1.01952288269188
0.1268310546875	1.0195196226555612
0.126953125	1.0195163612420353
0.1270751953125	1.0195130984515604
0.127197265625	1.0195098342843958
0.1273193359375	1.0195065687408003
0.12744140625	1.0195033018210313
0.1275634765625	1.0195000335253466
0.127685546875	1.019496763854003
0.1278076171875	1.0194934928072568
0.1279296875	1.0194902203853635
0.1280517578125	1.0194869465885796
0.128173828125	1.0194836714171593
0.1282958984375	1.0194803948713582
0.12841796875	1.0194771169514287
0.1285400390625	1.0194738376576256
0.128662109375	1.0194705569902018
0.1287841796875	1.0194672749494096
0.12890625	1.0194639915355015
0.1290283203125	1.019460706748729
0.129150390625	1.0194574205893432
0.1292724609375	1.019454133057595
0.12939453125	1.0194508441537344
0.1295166015625	1.0194475538780121
0.129638671875	1.0194442622306767
0.1297607421875	1.0194409692119775
0.1298828125	1.0194376748221627
0.1300048828125	1.0194343790614804
0.130126953125	1.0194310819301786
0.1302490234375	1.019427783428504
0.13037109375	1.0194244835567028
0.1304931640625	1.0194211823150219
0.130615234375	1.0194178797037066
0.1307373046875	1.0194145757230026
0.130859375	1.0194112703731553
0.1309814453125	1.0194079636544078
0.131103515625	1.0194046555670047
0.1312255859375	1.0194013461111904
0.13134765625	1.0193980352872065
0.1314697265625	1.0193947230952969
0.131591796875	1.0193914095357033
0.1317138671875	1.0193880946086677
0.1318359375	1.0193847783144314
0.1319580078125	1.019381460653235
0.132080078125	1.0193781416253198
0.1322021484375	1.0193748212309253
0.13232421875	1.0193714994702914
0.1324462890625	1.0193681763436573
0.132568359375	1.019364851851262
0.1326904296875	1.0193615259933435
0.1328125	1.0193581987701406
0.1329345703125	1.0193548701818897
0.133056640625	1.0193515402288291
0.1331787109375	1.0193482089111952
0.13330078125	1.0193448762292234
0.1334228515625	1.019341542183151
0.133544921875	1.0193382067732129
0.1336669921875	1.0193348699996438
0.1337890625	1.0193315318626788
0.1339111328125	1.0193281923625528
0.134033203125	1.0193248514994984
0.1341552734375	1.0193215092737502
0.13427734375	1.0193181656855403
0.1343994140625	1.0193148207351022
0.134521484375	1.0193114744226677
0.1346435546875	1.0193081267484687
0.134765625	1.019304777712737
0.1348876953125	1.019301427315704
0.135009765625	1.0192980755575989
0.1351318359375	1.0192947224386537
0.13525390625	1.0192913679590974
0.1353759765625	1.0192880121191592
0.135498046875	1.0192846549190693
0.1356201171875	1.0192812963590556
0.1357421875	1.019277936439347
0.1358642578125	1.0192745751601706
0.135986328125	1.0192712125217553
0.1361083984375	1.0192678485243274
0.13623046875	1.0192644831681135
0.1363525390625	1.019261116453341
0.136474609375	1.019257748380235
0.1365966796875	1.0192543789490218
0.13671875	1.0192510081599266
0.1368408203125	1.019247636013174
0.136962890625	1.0192442625089888
0.1370849609375	1.0192408876475956
0.13720703125	1.0192375114292178
0.1373291015625	1.019234133854079
0.137451171875	1.0192307549224018
0.1375732421875	1.0192273746344096
0.1376953125	1.0192239929903248
0.1378173828125	1.019220609990369
0.137939453125	1.0192172256347638
0.1380615234375	1.0192138399237305
0.13818359375	1.0192104528574901
0.1383056640625	1.0192070644362636
0.138427734375	1.0192036746602702
0.1385498046875	1.0192002835297307
0.138671875	1.0191968910448643
0.1387939453125	1.0191934972058896
0.138916015625	1.019190102013026
0.1390380859375	1.019186705466492
0.13916015625	1.019183307566505
0.1392822265625	1.0191799083132835
0.139404296875	1.0191765077070445
0.1395263671875	1.0191731057480047
0.1396484375	1.0191697024363815
0.1397705078125	1.0191662977723912
0.139892578125	1.0191628917562487
0.1400146484375	1.0191594843881706
0.14013671875	1.0191560756683729
0.1402587890625	1.0191526655970689
0.140380859375	1.019149254174474
0.1405029296875	1.019145841400803
0.140625	1.0191424272762695
0.1407470703125	1.0191390118010863
0.140869140625	1.0191355949754684
0.1409912109375	1.0191321767996273
0.14111328125	1.0191287572737764
0.1412353515625	1.0191253363981276
0.141357421875	1.0191219141728933
0.1414794921875	1.0191184905982846
0.1416015625	1.019115065674513
0.1417236328125	1.0191116394017896
0.141845703125	1.0191082117803254
0.1419677734375	1.01910478281033
0.14208984375	1.0191013524920138
0.1422119140625	1.019097920825587
0.142333984375	1.0190944878112578
0.1424560546875	1.0190910534492366
0.142578125	1.0190876177397306
0.1427001953125	1.01908418068295
0.142822265625	1.019080742279102
0.1429443359375	1.0190773025283935
0.14306640625	1.0190738614310333
0.1431884765625	1.0190704189872286
0.143310546875	1.0190669751971855
0.1434326171875	1.0190635300611104
0.1435546875	1.0190600835792103
0.1436767578125	1.019056635751691
0.143798828125	1.0190531865787575
0.1439208984375	1.0190497360606159
0.14404296875	1.0190462841974701
0.1441650390625	1.019042830989526
0.144287109375	1.0190393764369874
0.1444091796875	1.019035920540059
0.14453125	1.0190324632989434
0.1446533203125	1.0190290047138448
0.144775390625	1.0190255447849668
0.1448974609375	1.0190220835125112
0.14501953125	1.0190186208966816
0.1451416015625	1.0190151569376797
0.145263671875	1.0190116916357082
0.1453857421875	1.0190082249909682
0.1455078125	1.0190047570036609
0.1456298828125	1.0190012876739878
0.145751953125	1.01899781700215
0.1458740234375	1.0189943449883478
0.14599609375	1.0189908716327811
0.1461181640625	1.0189873969356507
0.146240234375	1.0189839208971554
0.1463623046875	1.0189804435174945
0.146484375	1.018976964796868
0.1466064453125	1.0189734847354746
0.146728515625	1.0189700033335116
0.1468505859375	1.0189665205911789
0.14697265625	1.0189630365086733
0.1470947265625	1.0189595510861928
0.147216796875	1.0189560643239353
0.1473388671875	1.0189525762220977
0.1474609375	1.0189490867808764
0.1475830078125	1.0189455960004679
0.147705078125	1.018942103881069
0.1478271484375	1.0189386104228761
0.14794921875	1.0189351156260842
0.1480712890625	1.0189316194908888
0.148193359375	1.0189281220174857
0.1483154296875	1.0189246232060696
0.1484375	1.0189211230568345
0.1485595703125	1.0189176215699756
0.148681640625	1.018914118745687
0.1488037109375	1.018910614584162
0.14892578125	1.0189071090855946
0.1490478515625	1.0189036022501776
0.149169921875	1.018900094078105
0.1492919921875	1.018896584569569
0.1494140625	1.0188930737247621
0.1495361328125	1.0188895615438767
0.149658203125	1.0188860480271051
0.1497802734375	1.0188825331746383
0.14990234375	1.0188790169866688
0.1500244140625	1.0188754994633868
0.150146484375	1.0188719806049837
0.1502685546875	1.018868460411651
0.150390625	1.0188649388835773
0.1505126953125	1.0188614160209546
0.150634765625	1.0188578918239724
0.1507568359375	1.0188543662928198
0.15087890625	1.0188508394276867
0.1510009765625	1.0188473112287617
0.151123046875	1.0188437816962348
0.1512451171875	1.0188402508302945
0.1513671875	1.0188367186311285
0.1514892578125	1.018833185098925
0.151611328125	1.0188296502338727
0.1517333984375	1.0188261140361587
0.15185546875	1.0188225765059706
0.1519775390625	1.0188190376434962
0.152099609375	1.0188154974489216
0.1522216796875	1.0188119559224338
0.15234375	1.0188084130642192
0.1524658203125	1.0188048688744644
0.152587890625	1.0188013233533553
0.1527099609375	1.0187977765010774
0.15283203125	1.0187942283178162
0.1529541015625	1.018790678803757
0.153076171875	1.0187871279590852
0.1531982421875	1.018783575783985
0.1533203125	1.0187800222786416
0.1534423828125	1.018776467443239
0.153564453125	1.0187729112779613
0.1536865234375	1.018769353782992
0.15380859375	1.0187657949585156
0.1539306640625	1.0187622348047152
0.154052734375	1.018758673321773
0.1541748046875	1.018755110509873
0.154296875	1.0187515463691976
0.1544189453125	1.01874798089993
0.154541015625	1.0187444141022506
0.1546630859375	1.0187408459763432
0.15478515625	1.0187372765223885
0.1549072265625	1.018733705740569
0.155029296875	1.0187301336310652
0.1551513671875	1.0187265601940585
0.1552734375	1.0187229854297302
0.1553955078125	1.01871940933826
0.155517578125	1.0187158319198295
0.1556396484375	1.0187122531746187
0.15576171875	1.0187086731028068
0.1558837890625	1.0187050917045737
0.156005859375	1.0187015089800997
0.1561279296875	1.0186979249295636
0.15625	1.0186943395531447
0.1563720703125	1.018690752851022
0.156494140625	1.0186871648233744
0.1566162109375	1.01868357547038
0.15673828125	1.0186799847922168
0.1568603515625	1.0186763927890632
0.156982421875	1.0186727994610976
0.1571044921875	1.0186692048084964
0.1572265625	1.018665608831438
0.1573486328125	1.018662011530099
0.157470703125	1.0186584129046568
0.1575927734375	1.0186548129552881
0.15771484375	1.0186512116821698
0.1578369140625	1.0186476090854775
0.157958984375	1.0186440051653871
0.1580810546875	1.0186403999220757
0.158203125	1.0186367933557186
0.1583251953125	1.0186331854664914
0.158447265625	1.0186295762545687
0.1585693359375	1.0186259657201269
0.15869140625	1.0186223538633397
0.1588134765625	1.0186187406843827
0.158935546875	1.0186151261834298
0.1590576171875	1.0186115103606554
0.1591796875	1.018607893216234
0.1593017578125	1.0186042747503392
0.159423828125	1.018600654963145
0.1595458984375	1.0185970338548247
0.15966796875	1.0185934114255517
0.1597900390625	1.0185897876754988
0.159912109375	1.0185861626048394
0.1600341796875	1.018582536213746
0.16015625	1.018578908502391
0.1602783203125	1.0185752794709473
0.160400390625	1.0185716491195864
0.1605224609375	1.0185680174484801
0.16064453125	1.0185643844578007
0.1607666015625	1.01856075014772
0.160888671875	1.018557114518409
0.1610107421875	1.0185534775700382
0.1611328125	1.0185498393027796
0.1612548828125	1.0185461997168035
0.161376953125	1.0185425588122812
0.1614990234375	1.0185389165893821
0.16162109375	1.018535273048277
0.1617431640625	1.0185316281891357
0.161865234375	1.018527982012129
0.1619873046875	1.018524334517425
0.162109375	1.0185206857051945
0.1622314453125	1.018517035575606
0.162353515625	1.018513384128829
0.1624755859375	1.0185097313650324
0.16259765625	1.0185060772843848
0.1627197265625	1.018502421887055
0.162841796875	1.0184987651732114
0.1629638671875	1.0184951071430226
0.1630859375	1.0184914477966553
0.1632080078125	1.0184877871342783
0.163330078125	1.0184841251560595
0.1634521484375	1.018480461862166
0.16357421875	1.0184767972527653
0.1636962890625	1.0184731313280242
0.163818359375	1.0184694640881102
0.1639404296875	1.0184657955331895
0.1640625	1.018462125663429
0.1641845703125	1.0184584544789954
0.164306640625	1.0184547819800545
0.1644287109375	1.0184511081667726
0.16455078125	1.0184474330393158
0.1646728515625	1.0184437565978497
0.164794921875	1.0184400788425394
0.1649169921875	1.018436399773551
0.1650390625	1.0184327193910496
0.1651611328125	1.0184290376951999
0.165283203125	1.0184253546861668
0.1654052734375	1.0184216703641158
0.16552734375	1.0184179847292105
0.1656494140625	1.018414297781616
0.165771484375	1.0184106095214958
0.1658935546875	1.0184069199490147
0.166015625	1.0184032290643357
0.1661376953125	1.0183995368676235
0.166259765625	1.0183958433590414
0.1663818359375	1.0183921485387524
0.16650390625	1.0183884524069198
0.1666259765625	1.0183847549637068
0.166748046875	1.0183810562092768
0.1668701171875	1.0183773561437912
0.1669921875	1.0183736547674138
0.1671142578125	1.018369952080307
0.167236328125	1.018366248082632
0.1673583984375	1.0183625427745517
0.16748046875	1.0183588361562284
0.1676025390625	1.0183551282278227
0.167724609375	1.0183514189894975
0.1678466796875	1.0183477084414134
0.16796875	1.0183439965837324
0.1680908203125	1.0183402834166146
0.168212890625	1.0183365689402222
0.1683349609375	1.018332853154715
0.16845703125	1.0183291360602544
0.1685791015625	1.0183254176570002
0.168701171875	1.0183216979451135
0.1688232421875	1.0183179769247543
0.1689453125	1.0183142545960828
0.1690673828125	1.0183105309592586
0.169189453125	1.0183068060144413
0.1693115234375	1.018303079761791
0.16943359375	1.018299352201467
0.1695556640625	1.0182956233336287
0.169677734375	1.0182918931584344
0.1697998046875	1.0182881616760444
0.169921875	1.0182844288866169
0.1700439453125	1.0182806947903107
0.170166015625	1.0182769593872847
0.1702880859375	1.018273222677696
0.17041015625	1.0182694846617044
0.1705322265625	1.0182657453394675
0.170654296875	1.0182620047111433
0.1707763671875	1.0182582627768892
0.1708984375	1.0182545195368635
0.1710205078125	1.0182507749912233
0.171142578125	1.0182470291401262
0.1712646484375	1.0182432819837295
0.17138671875	1.0182395335221905
0.1715087890625	1.0182357837556657
0.171630859375	1.018232032684312
0.1717529296875	1.0182282803082863
0.171875	1.0182245266277448
0.1719970703125	1.0182207716428446
0.172119140625	1.0182170153537415
0.1722412109375	1.0182132577605918
0.17236328125	1.0182094988635508
0.1724853515625	1.0182057386627756
0.172607421875	1.0182019771584203
0.1727294921875	1.018198214350642
0.1728515625	1.018194450239595
0.1729736328125	1.0181906848254358
0.173095703125	1.0181869181083183
0.1732177734375	1.0181831500883982
0.17333984375	1.0181793807658301
0.1734619140625	1.0181756101407695
0.173583984375	1.01817183821337
0.1737060546875	1.0181680649837865
0.173828125	1.0181642904521735
0.1739501953125	1.018160514618685
0.174072265625	1.0181567374834752
0.1741943359375	1.018152959046698
0.17431640625	1.0181491793085076
0.1744384765625	1.018145398269057
0.174560546875	1.0181416159285004
0.1746826171875	1.0181378322869907
0.1748046875	1.0181340473446816
0.1749267578125	1.0181302611017258
0.175048828125	1.0181264735582773
0.1751708984375	1.0181226847144877
0.17529296875	1.0181188945705109
0.1754150390625	1.0181151031264992
0.175537109375	1.0181113103826047
0.1756591796875	1.0181075163389801
0.17578125	1.0181037209957784
0.1759033203125	1.0180999243531506
0.176025390625	1.0180961264112494
0.1761474609375	1.0180923271702267
0.17626953125	1.018088526630234
0.1763916015625	1.0180847247914229
0.176513671875	1.018080921653945
0.1766357421875	1.0180771172179521
0.1767578125	1.0180733114835954
0.1768798828125	1.0180695044510253
0.177001953125	1.018065696120394
0.1771240234375	1.0180618864918514
0.17724609375	1.0180580755655486
0.1773681640625	1.018054263341637
0.177490234375	1.0180504498202663
0.1776123046875	1.018046635001587
0.177734375	1.0180428188857498
0.1778564453125	1.0180390014729044
0.177978515625	1.0180351827632017
0.1781005859375	1.018031362756791
0.17822265625	1.0180275414538222
0.1783447265625	1.0180237188544452
0.178466796875	1.0180198949588095
0.1785888671875	1.0180160697670644
0.1787109375	1.01801224327936
0.1788330078125	1.0180084154958446
0.178955078125	1.0180045864166682
0.1790771484375	1.0180007560419795
0.17919921875	1.0179969243719271
0.1793212890625	1.0179930914066604
0.179443359375	1.0179892571463276
0.1795654296875	1.0179854215910777
0.1796875	1.0179815847410585
0.1798095703125	1.017977746596419
0.179931640625	1.017973907157307
0.1800537109375	1.0179700664238711
0.18017578125	1.0179662243962593
0.1802978515625	1.017962381074619
0.180419921875	1.0179585364590982
0.1805419921875	1.0179546905498444
0.1806640625	1.017950843347006
0.1807861328125	1.0179469948507296
0.180908203125	1.0179431450611625
0.1810302734375	1.0179392939784526
0.18115234375	1.017935441602747
0.1812744140625	1.0179315879341921
0.181396484375	1.0179277329729355
0.1815185546875	1.0179238767191237
0.181640625	1.0179200191729034
0.1817626953125	1.017916160334421
0.181884765625	1.0179123002038233
0.1820068359375	1.017908438781257
0.18212890625	1.0179045760668675
0.1822509765625	1.0179007120608017
0.182373046875	1.0178968467632055
0.1824951171875	1.0178929801742251
0.1826171875	1.0178891122940057
0.1827392578125	1.0178852431226941
0.182861328125	1.0178813726604348
0.1829833984375	1.017877500907374
0.18310546875	1.0178736278636569
0.1832275390625	1.0178697535294294
0.183349609375	1.0178658779048364
0.1834716796875	1.017862000990023
0.18359375	1.0178581227851342
0.1837158203125	1.017854243290315
0.183837890625	1.0178503625057107
0.1839599609375	1.0178464804314655
0.18408203125	1.017842597067724
0.1842041015625	1.0178387124146313
0.184326171875	1.0178348264723316
0.1844482421875	1.017830939240969
0.1845703125	1.0178270507206881
0.1846923828125	1.0178231609116328
0.184814453125	1.0178192698139479
0.1849365234375	1.0178153774277763
0.18505859375	1.017811483753262
0.1851806640625	1.0178075887905496
0.185302734375	1.0178036925397824
0.1854248046875	1.0177997950011033
0.185546875	1.0177958961746572
0.1856689453125	1.0177919960605861
0.185791015625	1.0177880946590343
0.1859130859375	1.0177841919701442
0.18603515625	1.0177802879940596
0.1861572265625	1.017776382730923
0.186279296875	1.0177724761808777
0.1864013671875	1.0177685683440667
0.1865234375	1.0177646592206318
0.1866455078125	1.017760748810717
0.186767578125	1.0177568371144636
0.1868896484375	1.017752924132015
0.18701171875	1.017749009863513
0.1871337890625	1.0177450943090998
0.187255859375	1.0177411774689182
0.1873779296875	1.01773725934311
0.1875	1.017733339931817
0.1876220703125	1.0177294192351816
0.187744140625	1.0177254972533452
0.1878662109375	1.0177215739864496
0.18798828125	1.0177176494346367
0.1881103515625	1.0177137235980476
0.188232421875	1.0177097964768242
0.1883544921875	1.0177058680711082
0.1884765625	1.0177019383810404
0.1885986328125	1.017698007406762
0.188720703125	1.0176940751484143
0.1888427734375	1.0176901416061384
0.18896484375	1.0176862067800752
0.1890869140625	1.0176822706703654
0.189208984375	1.01767833327715
0.1893310546875	1.0176743946005697
0.189453125	1.017670454640765
0.1895751953125	1.0176665133978766
0.189697265625	1.017662570872045
0.1898193359375	1.0176586270634103
0.18994140625	1.0176546819721128
0.1900634765625	1.0176507355982929
0.190185546875	1.0176467879420905
0.1903076171875	1.0176428390036463
0.1904296875	1.0176388887830992
0.1905517578125	1.0176349372805897
0.190673828125	1.0176309844962579
0.1907958984375	1.0176270304302426
0.19091796875	1.0176230750826845
0.1910400390625	1.0176191184537222
0.191162109375	1.0176151605434955
0.1912841796875	1.017611201352144
0.19140625	1.017607240879807
0.1915283203125	1.017603279126623
0.191650390625	1.0175993160927321
0.1917724609375	1.0175953517782732
0.19189453125	1.017591386183385
0.1920166015625	1.0175874193082062
0.192138671875	1.0175834511528763
0.1922607421875	1.0175794817175337
0.1923828125	1.0175755110023168
0.1925048828125	1.0175715390073643
0.192626953125	1.0175675657328156
0.1927490234375	1.017563591178808
0.19287109375	1.0175596153454805
0.1929931640625	1.0175556382329713
0.193115234375	1.017551659841418
0.1932373046875	1.0175476801709595
0.193359375	1.0175436992217337
0.1934814453125	1.0175397169938791
0.193603515625	1.0175357334875323
0.1937255859375	1.0175317487028321
0.19384765625	1.0175277626399166
0.1939697265625	1.0175237752989224
0.194091796875	1.0175197866799883
0.1942138671875	1.0175157967832507
0.1943359375	1.0175118056088477
0.1944580078125	1.0175078131569169
0.194580078125	1.0175038194275952
0.1947021484375	1.01749982442102
0.19482421875	1.0174958281373285
0.1949462890625	1.017491830576658
0.195068359375	1.0174878317391456
0.1951904296875	1.0174838316249277
0.1953125	1.0174798302341415
0.1954345703125	1.017475827566924
0.195556640625	1.0174718236234122
0.1956787109375	1.0174678184037425
0.19580078125	1.017463811908051
0.1959228515625	1.0174598041364746
0.196044921875	1.0174557950891505
0.1961669921875	1.0174517847662143
0.1962890625	1.0174477731678024
0.1964111328125	1.0174437602940518
0.196533203125	1.0174397461450977
0.1966552734375	1.0174357307210766
0.19677734375	1.0174317140221252
0.1968994140625	1.0174276960483786
0.197021484375	1.0174236767999731
0.1971435546875	1.0174196562770452
0.197265625	1.0174156344797294
0.1973876953125	1.0174116114081626
0.197509765625	1.0174075870624797
0.1976318359375	1.0174035614428172
0.19775390625	1.0173995345493094
0.1978759765625	1.017395506382093
0.197998046875	1.0173914769413026
0.1981201171875	1.0173874462270738
0.1982421875	1.0173834142395421
0.1983642578125	1.0173793809788425
0.198486328125	1.0173753464451103
0.1986083984375	1.01737131063848
0.19873046875	1.0173672735590873
0.1988525390625	1.0173632352070674
0.198974609375	1.0173591955825545
0.1990966796875	1.0173551546856834
0.19921875	1.0173511125165893
0.1993408203125	1.0173470690754074
0.199462890625	1.0173430243622708
0.1995849609375	1.0173389783773157
0.19970703125	1.0173349311206756
0.1998291015625	1.0173308825924856
0.199951171875	1.01732683279288
0.2000732421875	1.017322781721992
0.2001953125	1.0173187293799577
0.2003173828125	1.0173146757669105
0.200439453125	1.0173106208829843
0.2005615234375	1.0173065647283133
0.20068359375	1.0173025073030322
0.2008056640625	1.0172984486072743
0.200927734375	1.0172943886411736
0.2010498046875	1.0172903274048644
0.201171875	1.0172862648984795
0.2012939453125	1.0172822011221538
0.201416015625	1.0172781360760204
0.2015380859375	1.0172740697602132
0.20166015625	1.0172700021748653
0.2017822265625	1.0172659333201108
0.201904296875	1.0172618631960828
0.2020263671875	1.017257791802915
0.2021484375	1.0172537191407403
0.2022705078125	1.0172496452096924
0.202392578125	1.0172455700099043
0.2025146484375	1.017241493541509
0.20263671875	1.01723741580464
0.2027587890625	1.0172333367994304
0.202880859375	1.0172292565260128
0.2030029296875	1.0172251749845205
0.203125	1.0172210921750864
0.2032470703125	1.017217008097843
0.203369140625	1.0172129227529236
0.2034912109375	1.01720883614046
0.20361328125	1.0172047482605864
0.2037353515625	1.0172006591134344
0.203857421875	1.0171965686991364
0.2039794921875	1.0171924770178251
0.2041015625	1.0171883840696336
0.2042236328125	1.0171842898546932
0.204345703125	1.0171801943731376
0.2044677734375	1.0171760976250979
0.20458984375	1.0171719996107067
0.2047119140625	1.017167900330097
0.204833984375	1.0171637997833998
0.2049560546875	1.0171596979707478
0.205078125	1.0171555948922726
0.2052001953125	1.0171514905481072
0.205322265625	1.0171473849383825
0.2054443359375	1.0171432780632308
0.20556640625	1.0171391699227839
0.2056884765625	1.0171350605171732
0.205810546875	1.0171309498465317
0.2059326171875	1.0171268379109895
0.2060546875	1.0171227247106793
0.2061767578125	1.0171186102457321
0.206298828125	1.01711449451628
0.2064208984375	1.017110377522454
0.20654296875	1.017106259264386
0.2066650390625	1.0171021397422069
0.206787109375	1.0170980189560481
0.2069091796875	1.0170938969060415
0.20703125	1.0170897735923177
0.2071533203125	1.017085649015008
0.207275390625	1.0170815231742438
0.2073974609375	1.017077396070156
0.20751953125	1.0170732677028755
0.2076416015625	1.017069138072534
0.207763671875	1.0170650071792617
0.2078857421875	1.01706087502319
0.2080078125	1.0170567416044496
0.2081298828125	1.017052606923171
0.208251953125	1.0170484709794856
0.2083740234375	1.0170443337735238
0.20849609375	1.017040195305416
0.2086181640625	1.0170360555752935
0.208740234375	1.0170319145832865
0.2088623046875	1.0170277723295253
0.208984375	1.0170236288141408
0.2091064453125	1.0170194840372635
0.209228515625	1.0170153379990239
0.2093505859375	1.0170111906995511
0.20947265625	1.0170070421389772
0.2095947265625	1.0170028923174317
0.209716796875	1.0169987412350447
0.2098388671875	1.0169945888919467
0.2099609375	1.0169904352882677
0.2100830078125	1.0169862804241374
0.210205078125	1.0169821242996866
0.2103271484375	1.016977966915045
0.21044921875	1.0169738082703421
0.2105712890625	1.0169696483657091
0.210693359375	1.0169654872012746
0.2108154296875	1.016961324777169
0.2109375	1.0169571610935217
0.2110595703125	1.0169529961504633
0.211181640625	1.0169488299481226
0.2113037109375	1.0169446624866298
0.21142578125	1.0169404937661148
0.2115478515625	1.0169363237867062
0.211669921875	1.0169321525485346
0.2117919921875	1.0169279800517292
0.2119140625	1.0169238062964194
0.2120361328125	1.0169196312827342
0.212158203125	1.0169154550108037
0.2122802734375	1.016911277480757
0.21240234375	1.0169070986927236
0.2125244140625	1.0169029186468321
0.212646484375	1.016898737343212
0.2127685546875	1.016894554781993
0.212890625	1.0168903709633044
0.2130126953125	1.0168861858872744
0.213134765625	1.0168819995540321
0.2132568359375	1.0168778119637076
0.21337890625	1.0168736231164293
0.2135009765625	1.0168694330123258
0.213623046875	1.0168652416515267
0.2137451171875	1.0168610490341603
0.2138671875	1.0168568551603558
0.2139892578125	1.0168526600302419
0.214111328125	1.0168484636439474
0.2142333984375	1.016844266001601
0.21435546875	1.0168400671033315
0.2144775390625	1.0168358669492672
0.214599609375	1.0168316655395373
0.2147216796875	1.0168274628742702
0.21484375	1.0168232589535942
0.2149658203125	1.016819053777638
0.215087890625	1.01681484734653
0.2152099609375	1.0168106396603982
0.21533203125	1.0168064307193727
0.2154541015625	1.0168022205235796
0.215576171875	1.0167980090731488
0.2156982421875	1.0167937963682079
0.2158203125	1.0167895824088853
0.2159423828125	1.0167853671953095
0.216064453125	1.0167811507276086
0.2161865234375	1.0167769330059104
0.21630859375	1.0167727140303435
0.2164306640625	1.0167684938010355
0.216552734375	1.0167642723181154
0.2166748046875	1.01676004958171
0.216796875	1.0167558255919482
0.2169189453125	1.0167516003489572
0.217041015625	1.0167473738528656
0.2171630859375	1.016743146103801
0.21728515625	1.0167389171018915
0.2174072265625	1.0167346868472644
0.217529296875	1.0167304553400478
0.2176513671875	1.01672622258037
0.2177734375	1.0167219885683576
0.2178955078125	1.0167177533041392
0.218017578125	1.0167135167878423
0.2181396484375	1.0167092790195935
0.21826171875	1.0167050399995223
0.2183837890625	1.0167007997277546
0.218505859375	1.0166965582044187
0.2186279296875	1.0166923154296421
0.21875	1.0166880714035524
0.2188720703125	1.0166838261262765
0.218994140625	1.0166795795979422
0.2191162109375	1.0166753318186763
0.21923828125	1.0166710827886072
0.2193603515625	1.0166668325078614
0.219482421875	1.0166625809765668
0.2196044921875	1.0166583281948498
0.2197265625	1.0166540741628383
0.2198486328125	1.0166498188806592
0.219970703125	1.0166455623484396
0.2200927734375	1.0166413045663072
0.22021484375	1.0166370455343887
0.2203369140625	1.016632785252811
0.220458984375	1.0166285237217014
0.2205810546875	1.0166242609411869
0.220703125	1.0166199969113945
0.2208251953125	1.0166157316324513
0.220947265625	1.016611465104483
0.2210693359375	1.0166071973276185
0.22119140625	1.0166029283019835
0.2213134765625	1.0165986580277053
0.221435546875	1.0165943865049103
0.2215576171875	1.0165901137337254
0.2216796875	1.0165858397142775
0.2218017578125	1.016581564446693
0.221923828125	1.0165772879310995
0.2220458984375	1.0165730101676225
0.22216796875	1.0165687311563896
0.2222900390625	1.0165644508975271
0.222412109375	1.0165601693911612
0.2225341796875	1.0165558866374191
0.22265625	1.016551602636427
0.2227783203125	1.016547317388311
0.222900390625	1.0165430308931989
0.2230224609375	1.0165387431512158
0.22314453125	1.0165344541624892
0.2232666015625	1.0165301639271442
0.223388671875	1.0165258724453088
0.2235107421875	1.016521579717108
0.2236328125	1.016517285742669
0.2237548828125	1.0165129905221177
0.223876953125	1.0165086940555808
0.2239990234375	1.0165043963431837
0.22412109375	1.0165000973850535
0.2242431640625	1.0164957971813162
0.224365234375	1.0164914957320978
0.2244873046875	1.0164871930375246
0.224609375	1.016482889097723
0.2247314453125	1.016478583912818
0.224853515625	1.0164742774829372
0.2249755859375	1.0164699698082058
0.22509765625	1.0164656608887501
0.2252197265625	1.016461350724696
0.225341796875	1.0164570393161694
0.2254638671875	1.0164527266632966
0.2255859375	1.016448412766203
0.2257080078125	1.016444097625015
0.225830078125	1.0164397812398587
0.2259521484375	1.0164354636108592
0.22607421875	1.0164311447381429
0.2261962890625	1.0164268246218358
0.226318359375	1.0164225032620633
0.2264404296875	1.0164181806589516
0.2265625	1.0164138568126255
0.2266845703125	1.016409531723212
0.226806640625	1.0164052053908361
0.2269287109375	1.016400877815624
0.22705078125	1.0163965489977007
0.2271728515625	1.0163922189371921
0.227294921875	1.016387887634224
0.2274169921875	1.016383555088922
0.2275390625	1.0163792213014113
0.2276611328125	1.0163748862718183
0.227783203125	1.016370550000268
0.2279052734375	1.0163662124868857
0.22802734375	1.0163618737317972
0.2281494140625	1.0163575337351283
0.228271484375	1.0163531924970037
0.2283935546875	1.0163488500175497
0.228515625	1.016344506296891
0.2286376953125	1.0163401613351535
0.228759765625	1.016335815132462
0.2288818359375	1.0163314676889428
0.22900390625	1.0163271190047205
0.2291259765625	1.0163227690799204
0.229248046875	1.0163184179146678
0.2293701171875	1.0163140655090885
0.2294921875	1.0163097118633075
0.2296142578125	1.0163053569774498
0.229736328125	1.016301000851641
0.2298583984375	1.0162966434860063
0.22998046875	1.0162922848806708
0.2301025390625	1.016287925035759
0.230224609375	1.0162835639513976
0.2303466796875	1.01627920162771
0.23046875	1.016274838064822
0.2305908203125	1.0162704732628594
0.230712890625	1.016266107221946
0.2308349609375	1.0162617399422083
0.23095703125	1.0162573714237704
0.2310791015625	1.0162530016667568
0.231201171875	1.0162486306712937
0.2313232421875	1.0162442584375058
0.2314453125	1.0162398849655176
0.2315673828125	1.016235510255454
0.231689453125	1.0162311343074408
0.2318115234375	1.016226757121602
0.23193359375	1.0162223786980629
0.2320556640625	1.0162179990369482
0.232177734375	1.0162136181383834
0.2322998046875	1.0162092360024924
0.232421875	1.0162048526294005
0.2325439453125	1.0162004680192325
0.232666015625	1.0161960821721137
0.2327880859375	1.016191695088168
0.23291015625	1.0161873067675207
0.2330322265625	1.016182917210296
0.233154296875	1.0161785264166192
0.2332763671875	1.016174134386615
0.2333984375	1.016169741120408
0.2335205078125	1.0161653466181229
0.233642578125	1.016160950879884
0.2337646484375	1.0161565539058166
0.23388671875	1.0161521556960447
0.2340087890625	1.0161477562506935
0.234130859375	1.0161433555698873
0.2342529296875	1.016138953653751
0.234375	1.0161345505024082
0.2344970703125	1.0161301461159848
0.234619140625	1.0161257404946051
0.2347412109375	1.0161213336383923
0.23486328125	1.0161169255474727
0.2349853515625	1.0161125162219697
0.235107421875	1.016108105662008
0.2352294921875	1.0161036938677124
0.2353515625	1.0160992808392066
0.2354736328125	1.0160948665766163
0.235595703125	1.016090451080065
0.2357177734375	1.0160860343496771
0.23583984375	1.0160816163855777
0.2359619140625	1.0160771971878904
0.236083984375	1.0160727767567401
0.2362060546875	1.016068355092251
0.236328125	1.0160639321945475
0.2364501953125	1.016059508063754
0.236572265625	1.0160550826999943
0.2366943359375	1.0160506561033935
0.23681640625	1.0160462282740756
0.2369384765625	1.0160417992121646
0.237060546875	1.0160373689177853
0.2371826171875	1.0160329373910615
0.2373046875	1.0160285046321178
0.2374267578125	1.016024070641078
0.237548828125	1.0160196354180666
0.2376708984375	1.0160151989632082
0.23779296875	1.0160107612766263
0.2379150390625	1.0160063223584457
0.238037109375	1.0160018822087897
0.2381591796875	1.0159974408277834
0.23828125	1.0159929982155511
0.2384033203125	1.015988554372216
0.238525390625	1.0159841092979023
0.2386474609375	1.0159796629927353
0.23876953125	1.015975215456838
0.2388916015625	1.0159707666903346
0.239013671875	1.0159663166933497
0.2391357421875	1.015961865466007
0.2392578125	1.0159574130084306
0.2393798828125	1.0159529593207448
0.239501953125	1.015948504403073
0.2396240234375	1.01594404825554
0.23974609375	1.0159395908782693
0.2398681640625	1.0159351322713852
0.239990234375	1.0159306724350117
0.2401123046875	1.0159262113692726
0.240234375	1.0159217490742922
0.2403564453125	1.0159172855501943
0.240478515625	1.0159128207971024
0.2406005859375	1.015908354815141
0.24072265625	1.0159038876044337
0.2408447265625	1.0158994191651052
0.240966796875	1.0158949494972787
0.2410888671875	1.0158904786010778
0.2412109375	1.015886006476627
0.2413330078125	1.01588153312405
0.241455078125	1.015877058543471
0.2415771484375	1.0158725827350137
0.24169921875	1.0158681056988015
0.2418212890625	1.0158636274349593
0.241943359375	1.0158591479436094
0.2420654296875	1.0158546672248776
0.2421875	1.0158501852788857
0.2423095703125	1.0158457021057585
0.242431640625	1.01584121770562
0.2425537109375	1.0158367320785942
0.24267578125	1.0158322452248039
0.2427978515625	1.0158277571443735
0.242919921875	1.0158232678374268
0.2430419921875	1.0158187773040879
0.2431640625	1.0158142855444798
0.2432861328125	1.0158097925587264
0.243408203125	1.015805298346952
0.2435302734375	1.0158008029092798
0.24365234375	1.015796306245834
0.2437744140625	1.015791808356738
0.243896484375	1.0157873092421155
0.2440185546875	1.01578280890209
0.244140625	1.0157783073367859
0.2442626953125	1.0157738045463263
0.244384765625	1.0157693005308348
0.2445068359375	1.0157647952904356
0.24462890625	1.0157602888252522
0.2447509765625	1.0157557811354079
0.244873046875	1.0157512722210265
0.2449951171875	1.0157467620822322
0.2451171875	1.0157422507191483
0.2452392578125	1.015737738131898
0.245361328125	1.015733224320605
0.2454833984375	1.0157287092853937
0.24560546875	1.0157241930263867
0.2457275390625	1.0157196755437088
0.245849609375	1.0157151568374827
0.2459716796875	1.0157106369078315
0.24609375	1.0157061157548801
0.2462158203125	1.0157015933787514
0.246337890625	1.0156970697795695
0.2464599609375	1.015692544957457
0.24658203125	1.0156880189125383
0.2467041015625	1.0156834916449364
0.246826171875	1.0156789631547753
0.2469482421875	1.0156744334421786
0.2470703125	1.0156699025072695
0.2471923828125	1.0156653703501715
0.247314453125	1.0156608369710085
0.2474365234375	1.0156563023699037
0.24755859375	1.0156517665469809
0.2476806640625	1.0156472295023635
0.247802734375	1.015642691236175
0.2479248046875	1.0156381517485387
0.248046875	1.0156336110395778
0.2481689453125	1.0156290691094172
0.248291015625	1.015624525958179
0.2484130859375	1.0156199815859877
0.24853515625	1.0156154359929657
0.2486572265625	1.0156108891792373
0.248779296875	1.0156063411449257
0.2489013671875	1.0156017918901539
0.2490234375	1.0155972414150465
0.2491455078125	1.0155926897197263
0.249267578125	1.0155881368043163
0.2493896484375	1.0155835826689406
0.24951171875	1.0155790273137228
0.2496337890625	1.0155744707387855
0.249755859375	1.0155699129442533
0.2498779296875	1.0155653539302483
0.25	1.0155607936968951
0.2501220703125	1.0155562322443168
0.250244140625	1.0155516695726363
0.2503662109375	1.0155471056819776
0.25048828125	1.015542540572464
0.2506103515625	1.0155379742442192
0.250732421875	1.0155334066973658
0.2508544921875	1.015528837932028
0.2509765625	1.0155242679483283
0.2510986328125	1.0155196967463915
0.251220703125	1.0155151243263394
0.2513427734375	1.015510550688297
0.25146484375	1.0155059758323863
0.2515869140625	1.0155013997587317
0.251708984375	1.0154968224674559
0.2518310546875	1.0154922439586826
0.251953125	1.0154876642325352
0.2520751953125	1.0154830832891375
0.252197265625	1.0154785011286114
0.2523193359375	1.0154739177510823
0.25244140625	1.0154693331566718
0.2525634765625	1.0154647473455045
0.252685546875	1.015460160317703
0.2528076171875	1.015455572073391
0.2529296875	1.0154509826126923
0.2530517578125	1.0154463919357295
0.253173828125	1.0154418000426262
0.2532958984375	1.0154372069335058
0.25341796875	1.0154326126084918
0.2535400390625	1.0154280170677077
0.253662109375	1.0154234203112762
0.2537841796875	1.0154188223393217
0.25390625	1.0154142231519658
0.2540283203125	1.0154096227493339
0.254150390625	1.015405021131548
0.2542724609375	1.0154004182987317
0.25439453125	1.0153958142510089
0.2545166015625	1.0153912089885029
0.254638671875	1.0153866025113358
0.2547607421875	1.0153819948196323
0.2548828125	1.0153773859135153
0.2550048828125	1.0153727757931086
0.255126953125	1.0153681644585342
0.2552490234375	1.0153635519099167
0.25537109375	1.0153589381473789
0.2554931640625	1.0153543231710445
0.255615234375	1.0153497069810364
0.2557373046875	1.0153450895774787
0.255859375	1.0153404709604936
0.2559814453125	1.015335851130205
0.256103515625	1.0153312300867368
0.2562255859375	1.0153266078302114
0.25634765625	1.0153219843607524
0.2564697265625	1.0153173596784835
0.256591796875	1.0153127337835282
0.2567138671875	1.0153081066760088
0.2568359375	1.0153034783560497
0.2569580078125	1.0152988488237733
0.257080078125	1.0152942180793039
0.2572021484375	1.0152895861227642
0.25732421875	1.0152849529542778
0.2574462890625	1.0152803185739683
0.257568359375	1.015275682981958
0.2576904296875	1.0152710461783714
0.2578125	1.0152664081633314
0.2579345703125	1.015261768936961
0.258056640625	1.0152571284993839
0.2581787109375	1.0152524868507236
0.25830078125	1.0152478439911028
0.2584228515625	1.0152431999206457
0.258544921875	1.015238554639475
0.2586669921875	1.0152339081477146
0.2587890625	1.0152292604454871
0.2589111328125	1.0152246115329162
0.259033203125	1.0152199614101256
0.2591552734375	1.015215310077238
0.25927734375	1.0152106575343771
0.2593994140625	1.0152060037816664
0.259521484375	1.0152013488192289
0.2596435546875	1.0151966926471883
0.259765625	1.0151920352656676
0.2598876953125	1.0151873766747903
0.260009765625	1.0151827168746799
0.2601318359375	1.0151780558654593
0.26025390625	1.0151733936472527
0.2603759765625	1.0151687302201824
0.260498046875	1.015164065584373
0.2606201171875	1.0151593997399466
0.2607421875	1.0151547326870276
0.2608642578125	1.0151500644257383
0.260986328125	1.015145394956203
0.2611083984375	1.0151407242785446
0.26123046875	1.0151360523928872
0.2613525390625	1.015131379299353
0.261474609375	1.0151267049980666
0.2615966796875	1.0151220294891503
0.26171875	1.0151173527727277
0.2618408203125	1.0151126748489225
0.261962890625	1.0151079957178586
0.2620849609375	1.0151033153796585
0.26220703125	1.0150986338344457
0.2623291015625	1.015093951082344
0.262451171875	1.0150892671234764
0.2625732421875	1.0150845819579668
0.2626953125	1.0150798955859377
0.2628173828125	1.0150752080075136
0.262939453125	1.015070519222817
0.2630615234375	1.0150658292319723
0.26318359375	1.0150611380351018
0.2633056640625	1.0150564456323294
0.263427734375	1.0150517520237787
0.2635498046875	1.0150470572095736
0.263671875	1.015042361189836
0.2637939453125	1.0150376639646908
0.263916015625	1.0150329655342603
0.2640380859375	1.0150282658986687
0.26416015625	1.0150235650580393
0.2642822265625	1.0150188630124959
0.264404296875	1.0150141597621611
0.2645263671875	1.0150094553071591
0.2646484375	1.0150047496476127
0.2647705078125	1.0150000427836456
0.264892578125	1.0149953347153815
0.2650146484375	1.0149906254429442
0.26513671875	1.014985914966456
0.2652587890625	1.0149812032860412
0.265380859375	1.014976490401823
0.2655029296875	1.0149717763139252
0.265625	1.014967061022471
0.2657470703125	1.014962344527584
0.265869140625	1.0149576268293876
0.2659912109375	1.0149529079280053
0.26611328125	1.0149481878235609
0.2662353515625	1.0149434665161774
0.266357421875	1.0149387440059787
0.2664794921875	1.0149340202930879
0.2666015625	1.0149292953776292
0.2667236328125	1.0149245692597257
0.266845703125	1.0149198419395002
0.2669677734375	1.0149151134170777
0.26708984375	1.0149103836925808
0.2672119140625	1.014905652766133
0.267333984375	1.0149009206378583
0.2674560546875	1.0148961873078801
0.267578125	1.0148914527763215
0.2677001953125	1.014886717043307
0.267822265625	1.014881980108959
0.2679443359375	1.014877241973402
0.26806640625	1.014872502636759
0.2681884765625	1.0148677620991537
0.268310546875	1.0148630203607099
0.2684326171875	1.0148582774215513
0.2685546875	1.0148535332818007
0.2686767578125	1.0148487879415826
0.268798828125	1.0148440414010202
0.2689208984375	1.0148392936602373
0.26904296875	1.014834544719357
0.2691650390625	1.0148297945785036
0.269287109375	1.0148250432378
0.2694091796875	1.0148202906973705
0.26953125	1.0148155369573384
0.2696533203125	1.0148107820178276
0.269775390625	1.014806025878961
0.2698974609375	1.014801268540863
0.27001953125	1.0147965100036571
0.2701416015625	1.014791750267467
0.270263671875	1.0147869893324164
0.2703857421875	1.0147822271986284
0.2705078125	1.0147774638662272
0.2706298828125	1.0147726993353363
0.270751953125	1.01476793360608
0.2708740234375	1.0147631666785806
0.27099609375	1.0147583985529636
0.2711181640625	1.0147536292293513
0.271240234375	1.0147488587078675
0.2713623046875	1.0147440869886364
0.271484375	1.0147393140717822
0.2716064453125	1.0147345399574281
0.271728515625	1.0147297646456972
0.2718505859375	1.014724988136714
0.27197265625	1.0147202104306021
0.2720947265625	1.0147154315274853
0.272216796875	1.014710651427487
0.2723388671875	1.0147058701307319
0.2724609375	1.0147010876373426
0.2725830078125	1.0146963039474433
0.272705078125	1.0146915190611583
0.2728271484375	1.014686732978611
0.27294921875	1.0146819456999248
0.2730712890625	1.0146771572252242
0.273193359375	1.0146723675546327
0.2733154296875	1.0146675766882738
0.2734375	1.0146627846262717
0.2735595703125	1.0146579913687503
0.273681640625	1.0146531969158334
0.2738037109375	1.014648401267645
0.27392578125	1.0146436044243086
0.2740478515625	1.014638806385948
0.274169921875	1.0146340071526871
0.2742919921875	1.0146292067246503
0.2744140625	1.014624405101961
0.2745361328125	1.0146196022847431
0.274658203125	1.0146147982731202
0.2747802734375	1.0146099930672172
0.27490234375	1.0146051866671575
0.2750244140625	1.0146003790730644
0.275146484375	1.0145955702850624
0.2752685546875	1.0145907603032756
0.275390625	1.0145859491278275
0.2755126953125	1.0145811367588424
0.275634765625	1.014576323196444
0.2757568359375	1.014571508440757
0.27587890625	1.0145666924919037
0.2760009765625	1.0145618753500096
0.276123046875	1.0145570570151983
0.2762451171875	1.0145522374875935
0.2763671875	1.0145474167673192
0.2764892578125	1.0145425948545
0.276611328125	1.0145377717492594
0.2767333984375	1.014532947451721
0.27685546875	1.01452812196201
0.2769775390625	1.0145232952802496
0.277099609375	1.0145184674065642
0.2772216796875	1.014513638341077
0.27734375	1.0145088080839137
0.2774658203125	1.0145039766351969
0.277587890625	1.0144991439950513
0.2777099609375	1.0144943101636004
0.27783203125	1.0144894751409692
0.2779541015625	1.0144846389272815
0.278076171875	1.014479801522661
0.2781982421875	1.0144749629272318
0.2783203125	1.014470123141119
0.2784423828125	1.0144652821644458
0.278564453125	1.0144604399973363
0.2786865234375	1.0144555966399151
0.27880859375	1.0144507520923065
0.2789306640625	1.0144459063546338
0.279052734375	1.0144410594270221
0.2791748046875	1.0144362113095953
0.279296875	1.014431362002477
0.2794189453125	1.0144265115057924
0.279541015625	1.0144216598196654
0.2796630859375	1.0144168069442192
0.27978515625	1.0144119528795796
0.2799072265625	1.0144070976258701
0.280029296875	1.014402241183214
0.2801513671875	1.0143973835517373
0.2802734375	1.0143925247315635
0.2803955078125	1.0143876647228163
0.280517578125	1.0143828035256208
0.2806396484375	1.0143779411401013
0.28076171875	1.0143730775663813
0.2808837890625	1.0143682128045857
0.281005859375	1.0143633468548385
0.2811279296875	1.0143584797172644
0.28125	1.0143536113919875
0.2813720703125	1.0143487418791322
0.281494140625	1.014343871178823
0.2816162109375	1.0143389992911835
0.28173828125	1.0143341262163394
0.2818603515625	1.014329251954414
0.281982421875	1.0143243765055316
0.2821044921875	1.0143194998698175
0.2822265625	1.0143146220473955
0.2823486328125	1.0143097430383905
0.282470703125	1.0143048628429254
0.2825927734375	1.0142999814611269
0.28271484375	1.0142950988931179
0.2828369140625	1.0142902151390234
0.282958984375	1.0142853301989674
0.2830810546875	1.0142804440730746
0.283203125	1.01427555676147
0.2833251953125	1.0142706682642777
0.283447265625	1.0142657785816218
0.2835693359375	1.0142608877136277
0.28369140625	1.014255995660419
0.2838134765625	1.0142511024221201
0.283935546875	1.0142462079988566
0.2840576171875	1.0142413123907525
0.2841796875	1.0142364155979322
0.2843017578125	1.0142315176205206
0.284423828125	1.014226618458642
0.2845458984375	1.014221718112421
0.28466796875	1.0142168165819818
0.2847900390625	1.0142119138674501
0.284912109375	1.0142070099689495
0.2850341796875	1.0142021048866048
0.28515625	1.0141971986205414
0.2852783203125	1.0141922911708832
0.285400390625	1.0141873825377545
0.2855224609375	1.0141824727212814
0.28564453125	1.014177561721587
0.2857666015625	1.0141726495387966
0.285888671875	1.014167736173035
0.2860107421875	1.0141628216244267
0.2861328125	1.0141579058930972
0.2862548828125	1.0141529889791698
0.286376953125	1.0141480708827706
0.2864990234375	1.0141431516040234
0.28662109375	1.0141382311430533
0.2867431640625	1.0141333094999851
0.286865234375	1.0141283866749438
0.2869873046875	1.0141234626680533
0.287109375	1.0141185374794397
0.2872314453125	1.0141136111092268
0.287353515625	1.0141086835575397
0.2874755859375	1.0141037548245033
0.28759765625	1.0140988249102423
0.2877197265625	1.014093893814882
0.287841796875	1.0140889615385467
0.2879638671875	1.0140840280813617
0.2880859375	1.014079093443451
0.2882080078125	1.0140741576249408
0.288330078125	1.014069220625955
0.2884521484375	1.0140642824466188
0.28857421875	1.0140593430870575
0.2886962890625	1.0140544025473954
0.288818359375	1.0140494608277577
0.2889404296875	1.01404451792827
0.2890625	1.014039573849056
0.2891845703125	1.0140346285902415
0.289306640625	1.0140296821519514
0.2894287109375	1.0140247345343107
0.28955078125	1.0140197857374442
0.2896728515625	1.0140148357614769
0.289794921875	1.0140098846065344
0.2899169921875	1.0140049322727414
0.2900390625	1.013999978760222
0.2901611328125	1.0139950240691027
0.290283203125	1.0139900681995082
0.2904052734375	1.0139851111515632
0.29052734375	1.013980152925393
0.2906494140625	1.0139751935211223
0.290771484375	1.013970232938877
0.2908935546875	1.0139652711787817
0.291015625	1.0139603082409616
0.2911376953125	1.0139553441255422
0.291259765625	1.0139503788326483
0.2913818359375	1.0139454123624052
0.29150390625	1.0139404447149378
0.2916259765625	1.013935475890372
0.291748046875	1.0139305058888317
0.2918701171875	1.0139255347104439
0.2919921875	1.0139205623553322
0.2921142578125	1.0139155888236224
0.292236328125	1.0139106141154408
0.2923583984375	1.0139056382309106
0.29248046875	1.0139006611701589
0.2926025390625	1.0138956829333103
0.292724609375	1.01389070352049
0.2928466796875	1.0138857229318237
0.29296875	1.0138807411674362
0.2930908203125	1.0138757582274527
0.293212890625	1.0138707741119992
0.2933349609375	1.0138657888212008
0.29345703125	1.0138608023551834
0.2935791015625	1.0138558147140708
0.293701171875	1.0138508258979897
0.2938232421875	1.0138458359070652
0.2939453125	1.013840844741423
0.2940673828125	1.013835852401188
0.294189453125	1.013830858886486
0.2943115234375	1.0138258641974425
0.29443359375	1.0138208683341823
0.2945556640625	1.0138158712968315
0.294677734375	1.0138108730855158
0.2947998046875	1.0138058737003597
0.294921875	1.0138008731414896
0.2950439453125	1.0137958714090312
0.295166015625	1.013790868503109
0.2952880859375	1.0137858644238495
0.29541015625	1.0137808591713777
0.2955322265625	1.0137758527458196
0.295654296875	1.0137708451473002
0.2957763671875	1.0137658363759454
0.2958984375	1.013760826431881
0.2960205078125	1.0137558153152326
0.296142578125	1.0137508030261255
0.2962646484375	1.0137457895646853
0.29638671875	1.0137407749310379
0.2965087890625	1.0137357591253093
0.296630859375	1.0137307421476247
0.2967529296875	1.0137257239981097
0.296875	1.0137207046768901
0.2969970703125	1.0137156841840915
0.297119140625	1.0137106625198402
0.2972412109375	1.0137056396842614
0.29736328125	1.013700615677481
0.2974853515625	1.013695590499625
0.297607421875	1.0136905641508187
0.2977294921875	1.013685536631188
0.2978515625	1.013680507940859
0.2979736328125	1.0136754780799575
0.298095703125	1.0136704470486089
0.2982177734375	1.0136654148469395
0.29833984375	1.0136603814750742
0.2984619140625	1.0136553469331404
0.298583984375	1.013650311221263
0.2987060546875	1.0136452743395679
0.298828125	1.0136402362881816
0.2989501953125	1.0136351970672286
0.299072265625	1.0136301566768364
0.2991943359375	1.01362511511713
0.29931640625	1.0136200723882358
0.2994384765625	1.0136150284902796
0.299560546875	1.0136099834233874
0.2996826171875	1.0136049371876852
0.2998046875	1.013599889783299
0.2999267578125	1.0135948412103544
0.300048828125	1.0135897914689782
0.3001708984375	1.013584740559296
0.30029296875	1.0135796884814334
0.3004150390625	1.0135746352355175
0.300537109375	1.0135695808216734
0.3006591796875	1.0135645252400276
0.30078125	1.0135594684907065
0.3009033203125	1.0135544105738357
0.301025390625	1.0135493514895415
0.3011474609375	1.01354429123795
0.30126953125	1.0135392298191874
0.3013916015625	1.01353416723338
0.301513671875	1.0135291034806537
0.3016357421875	1.0135240385611348
0.3017578125	1.0135189724749498
0.3018798828125	1.0135139052222244
0.302001953125	1.0135088368030847
0.3021240234375	1.013503767217658
0.30224609375	1.0134986964660693
0.3023681640625	1.013493624548446
0.302490234375	1.013488551464913
0.3026123046875	1.013483477215598
0.302734375	1.0134784018006262
0.3028564453125	1.013473325220125
0.302978515625	1.0134682474742196
0.3031005859375	1.013463168563037
0.30322265625	1.013458088486704
0.3033447265625	1.0134530072453458
0.303466796875	1.0134479248390897
0.3035888671875	1.0134428412680614
0.3037109375	1.0134377565323878
0.3038330078125	1.0134326706321952
0.303955078125	1.01342758356761
0.3040771484375	1.013422495338759
0.30419921875	1.013417405945768
0.3043212890625	1.013412315388764
0.304443359375	1.013407223667873
0.3045654296875	1.0134021307832224
0.3046875	1.0133970367349376
0.3048095703125	1.0133919415231454
0.304931640625	1.013386845147973
0.3050537109375	1.0133817476095468
0.30517578125	1.0133766489079925
0.3052978515625	1.0133715490434378
0.305419921875	1.0133664480160087
0.3055419921875	1.0133613458258315
0.3056640625	1.0133562424730336
0.3057861328125	1.0133511379577411
0.305908203125	1.0133460322800807
0.3060302734375	1.0133409254401788
0.30615234375	1.013335817438163
0.3062744140625	1.0133307082741592
0.306396484375	1.0133255979482942
0.3065185546875	1.0133204864606948
0.306640625	1.013315373811488
0.3067626953125	1.0133102600008
0.306884765625	1.0133051450287578
0.3070068359375	1.0133000288954883
0.30712890625	1.013294911601118
0.3072509765625	1.0132897931457743
0.307373046875	1.0132846735295833
0.3074951171875	1.013279552752672
0.3076171875	1.0132744308151675
0.3077392578125	1.0132693077171964
0.307861328125	1.0132641834588858
0.3079833984375	1.0132590580403618
0.30810546875	1.0132539314617526
0.3082275390625	1.013248803723184
0.308349609375	1.0132436748247837
0.3084716796875	1.013238544766678
0.30859375	1.013233413548994
0.3087158203125	1.013228281171859
0.308837890625	1.0132231476353994
0.3089599609375	1.0132180129397428
0.30908203125	1.0132128770850157
0.3092041015625	1.0132077400713455
0.309326171875	1.013202601898859
0.3094482421875	1.013197462567683
0.3095703125	1.013192322077945
0.3096923828125	1.0131871804297718
0.309814453125	1.0131820376232907
0.3099365234375	1.0131768936586287
0.31005859375	1.013171748535913
0.3101806640625	1.0131666022552708
0.310302734375	1.0131614548168284
0.3104248046875	1.0131563062207138
0.310546875	1.0131511564670541
0.3106689453125	1.0131460055559764
0.310791015625	1.0131408534876076
0.3109130859375	1.013135700262075
0.31103515625	1.013130545879506
0.3111572265625	1.013125390340028
0.311279296875	1.0131202336437677
0.3114013671875	1.0131150757908527
0.3115234375	1.0131099167814106
0.3116455078125	1.013104756615568
0.311767578125	1.0130995952934525
0.3118896484375	1.0130944328151918
0.31201171875	1.0130892691809128
0.3121337890625	1.0130841043907426
0.312255859375	1.0130789384448093
0.3123779296875	1.0130737713432394
0.3125	1.0130686030861615
0.3126220703125	1.0130634336737014
0.312744140625	1.0130582631059877
0.3128662109375	1.0130530913831475
0.31298828125	1.013047918505308
0.3131103515625	1.0130427444725973
0.313232421875	1.0130375692851423
0.3133544921875	1.0130323929430707
0.3134765625	1.0130272154465096
0.3135986328125	1.013022036795587
0.313720703125	1.0130168569904303
0.3138427734375	1.013011676031167
0.31396484375	1.0130064939179246
0.3140869140625	1.0130013106508309
0.314208984375	1.0129961262300133
0.3143310546875	1.0129909406555992
0.314453125	1.0129857539277163
0.3145751953125	1.012980566046493
0.314697265625	1.0129753770120553
0.3148193359375	1.0129701868245327
0.31494140625	1.0129649954840518
0.3150634765625	1.0129598029907403
0.315185546875	1.0129546093447261
0.3153076171875	1.012949414546137
0.3154296875	1.0129442185951005
0.3155517578125	1.0129390214917449
0.315673828125	1.012933823236197
0.3157958984375	1.012928623828585
0.31591796875	1.012923423269037
0.3160400390625	1.0129182215576806
0.316162109375	1.0129130186946436
0.3162841796875	1.0129078146800536
0.31640625	1.0129026095140388
0.3165283203125	1.0128974031967268
0.316650390625	1.0128921957282455
0.3167724609375	1.0128869871087227
0.31689453125	1.0128817773382868
0.3170166015625	1.0128765664170651
0.317138671875	1.0128713543451855
0.3172607421875	1.0128661411227768
0.3173828125	1.012860926749966
0.3175048828125	1.0128557112268814
0.317626953125	1.012850494553651
0.3177490234375	1.0128452767304028
0.31787109375	1.0128400577572647
0.3179931640625	1.012834837634365
0.318115234375	1.0128296163618318
0.3182373046875	1.0128243939397925
0.318359375	1.012819170368376
0.3184814453125	1.0128139456477097
0.318603515625	1.0128087197779219
0.3187255859375	1.012803492759141
0.31884765625	1.0127982645914946
0.3189697265625	1.012793035275111
0.319091796875	1.0127878048101193
0.3192138671875	1.0127825731966464
0.3193359375	1.0127773404348213
0.3194580078125	1.0127721065247712
0.319580078125	1.0127668714666251
0.3197021484375	1.0127616352605116
0.31982421875	1.012756397906558
0.3199462890625	1.0127511594048932
0.320068359375	1.0127459197556452
0.3201904296875	1.0127406789589422
0.3203125	1.012735437014913
0.3204345703125	1.0127301939236855
0.320556640625	1.0127249496853876
0.3206787109375	1.0127197043001486
0.32080078125	1.0127144577680962
0.3209228515625	1.012709210089359
0.321044921875	1.0127039612640658
0.3211669921875	1.012698711292344
0.3212890625	1.012693460174323
0.3214111328125	1.0126882079101305
0.321533203125	1.0126829544998954
0.3216552734375	1.0126776999437457
0.32177734375	1.0126724442418105
0.3218994140625	1.012667187394218
0.322021484375	1.0126619294010966
0.3221435546875	1.012656670262575
0.322265625	1.0126514099787816
0.3223876953125	1.0126461485498444
0.322509765625	1.0126408859758933
0.3226318359375	1.0126356222570558
0.32275390625	1.0126303573934607
0.3228759765625	1.0126250913852368
0.322998046875	1.012619824232513
0.3231201171875	1.0126145559354174
0.3232421875	1.0126092864940786
0.3233642578125	1.0126040159086256
0.323486328125	1.012598744179187
0.3236083984375	1.0125934713058915
0.32373046875	1.012588197288868
0.3238525390625	1.012582922128245
0.323974609375	1.0125776458241507
0.3240966796875	1.0125723683767147
0.32421875	1.0125670897860657
0.3243408203125	1.012561810052332
0.324462890625	1.0125565291756422
0.3245849609375	1.0125512471561262
0.32470703125	1.0125459639939118
0.3248291015625	1.0125406796891285
0.324951171875	1.0125353942419049
0.3250732421875	1.0125301076523698
0.3251953125	1.0125248199206522
0.3253173828125	1.0125195310468806
0.325439453125	1.0125142410311847
0.3255615234375	1.0125089498736928
0.32568359375	1.0125036575745339
0.3258056640625	1.0124983641338372
0.325927734375	1.0124930695517316
0.3260498046875	1.012487773828346
0.326171875	1.0124824769638097
0.3262939453125	1.0124771789582512
0.326416015625	1.0124718798117995
0.3265380859375	1.0124665795245846
0.32666015625	1.0124612780967346
0.3267822265625	1.012455975528379
0.326904296875	1.012450671819647
0.3270263671875	1.0124453669706674
0.3271484375	1.0124400609815694
0.3272705078125	1.012434753852482
0.327392578125	1.0124294455835345
0.3275146484375	1.0124241361748565
0.32763671875	1.0124188256265763
0.3277587890625	1.0124135139388237
0.327880859375	1.0124082011117277
0.3280029296875	1.012402887145418
0.328125	1.0123975720400233
0.3282470703125	1.0123922557956728
0.328369140625	1.0123869384124962
0.3284912109375	1.0123816198906224
0.32861328125	1.0123763002301809
0.3287353515625	1.012370979431301
0.328857421875	1.0123656574941122
0.3289794921875	1.0123603344187435
0.3291015625	1.0123550102053243
0.3292236328125	1.0123496848539844
0.329345703125	1.0123443583648528
0.3294677734375	1.0123390307380586
0.32958984375	1.0123337019737322
0.3297119140625	1.0123283720720022
0.329833984375	1.0123230410329984
0.3299560546875	1.0123177088568498
0.330078125	1.0123123755436865
0.3302001953125	1.012307041093638
0.330322265625	1.0123017055068333
0.3304443359375	1.012296368783402
0.33056640625	1.0122910309234743
0.3306884765625	1.0122856919271788
0.330810546875	1.012280351794646
0.3309326171875	1.0122750105260043
0.3310546875	1.0122696681213847
0.3311767578125	1.0122643245809158
0.331298828125	1.0122589799047277
0.3314208984375	1.0122536340929502
0.33154296875	1.0122482871457121
0.3316650390625	1.012242939063144
0.331787109375	1.012237589845375
0.3319091796875	1.0122322394925356
0.33203125	1.0122268880047547
0.3321533203125	1.0122215353821622
0.332275390625	1.0122161816248878
0.3323974609375	1.0122108267330612
0.33251953125	1.0122054707068127
0.3326416015625	1.012200113546272
0.332763671875	1.0121947552515687
0.3328857421875	1.012189395822832
0.3330078125	1.0121840352601932
0.3331298828125	1.0121786735637808
0.333251953125	1.0121733107337252
0.3333740234375	1.0121679467701563
0.33349609375	1.0121625816732038
0.3336181640625	1.0121572154429983
0.333740234375	1.0121518480796687
0.3338623046875	1.012146479583346
0.333984375	1.0121411099541588
0.3341064453125	1.0121357391922385
0.334228515625	1.0121303672977147
0.3343505859375	1.0121249942707162
0.33447265625	1.012119620111375
0.3345947265625	1.0121142448198197
0.334716796875	1.0121088683961807
0.3348388671875	1.012103490840588
0.3349609375	1.0120981121531722
0.3350830078125	1.0120927323340625
0.335205078125	1.0120873513833906
0.3353271484375	1.0120819693012844
0.33544921875	1.0120765860878755
0.3355712890625	1.0120712017432942
0.335693359375	1.0120658162676697
0.3358154296875	1.012060429661133
0.3359375	1.0120550419238137
0.3360595703125	1.0120496530558427
0.336181640625	1.0120442630573492
0.3363037109375	1.0120388719284648
0.33642578125	1.012033479669319
0.3365478515625	1.0120280862800417
0.336669921875	1.0120226917607638
0.3367919921875	1.0120172961116154
0.3369140625	1.0120118993327267
0.3370361328125	1.0120065014242283
0.337158203125	1.0120011023862503
0.3372802734375	1.0119957022189232
0.33740234375	1.0119903009223776
0.3375244140625	1.0119848984967434
0.337646484375	1.0119794949421512
0.3377685546875	1.0119740902587315
0.337890625	1.011968684446615
0.3380126953125	1.011963277505932
0.338134765625	1.0119578694368123
0.3382568359375	1.0119524602393872
0.33837890625	1.0119470499137868
0.3385009765625	1.0119416384601418
0.338623046875	1.0119362258785831
0.3387451171875	1.0119308121692405
0.3388671875	1.0119253973322448
0.3389892578125	1.0119199813677267
0.339111328125	1.0119145642758167
0.3392333984375	1.0119091460566452
0.33935546875	1.0119037267103437
0.3394775390625	1.0118983062370417
0.339599609375	1.0118928846368707
0.3397216796875	1.0118874619099607
0.33984375	1.011882038056443
0.3399658203125	1.011876613076448
0.340087890625	1.0118711869701063
0.3402099609375	1.0118657597375484
0.34033203125	1.0118603313789059
0.3404541015625	1.0118549018943088
0.340576171875	1.011849471283888
0.3406982421875	1.0118440395477748
0.3408203125	1.011838606686099
0.3409423828125	1.011833172698992
0.341064453125	1.0118277375865852
0.3411865234375	1.0118223013490089
0.34130859375	1.0118168639863936
0.3414306640625	1.0118114254988702
0.341552734375	1.0118059858865704
0.3416748046875	1.0118005451496244
0.341796875	1.0117951032881636
0.3419189453125	1.0117896603023182
0.342041015625	1.01178421619222
0.3421630859375	1.0117787709579993
0.34228515625	1.0117733245997873
0.3424072265625	1.0117678771177152
0.342529296875	1.0117624285119142
0.3426513671875	1.011756978782515
0.3427734375	1.011751527929648
0.3428955078125	1.0117460759534453
0.343017578125	1.0117406228540373
0.3431396484375	1.0117351686315559
0.34326171875	1.0117297132861311
0.3433837890625	1.0117242568178948
0.343505859375	1.011718799226978
0.3436279296875	1.0117133405135117
0.34375	1.0117078806776267
0.3438720703125	1.0117024197194553
0.343994140625	1.0116969576391275
0.3441162109375	1.0116914944367752
0.34423828125	1.011686030112529
0.3443603515625	1.011680564666521
0.344482421875	1.0116750980988818
0.3446044921875	1.0116696304097426
0.3447265625	1.0116641615992352
0.3448486328125	1.0116586916674908
0.344970703125	1.0116532206146405
0.3450927734375	1.0116477484408155
0.34521484375	1.0116422751461471
0.3453369140625	1.0116368007307668
0.345458984375	1.0116313251948068
0.3455810546875	1.011625848538397
0.345703125	1.01162037076167
0.3458251953125	1.0116148918647565
0.345947265625	1.0116094118477879
0.3460693359375	1.0116039307108966
0.34619140625	1.0115984484542129
0.3463134765625	1.0115929650778688
0.346435546875	1.0115874805819953
0.3465576171875	1.011581994966725
0.3466796875	1.011576508232189
0.3468017578125	1.0115710203785184
0.346923828125	1.0115655314058447
0.3470458984375	1.0115600413142998
0.34716796875	1.0115545501040153
0.3472900390625	1.0115490577751223
0.347412109375	1.0115435643277533
0.3475341796875	1.0115380697620393
0.34765625	1.011532574078112
0.3477783203125	1.0115270772761034
0.347900390625	1.011521579356145
0.3480224609375	1.0115160803183678
0.34814453125	1.0115105801629047
0.3482666015625	1.0115050788898865
0.348388671875	1.0114995764994452
0.3485107421875	1.0114940729917126
0.3486328125	1.0114885683668209
0.3487548828125	1.0114830626249007
0.348876953125	1.0114775557660851
0.3489990234375	1.011472047790505
0.34912109375	1.0114665386982928
0.3492431640625	1.01146102848958
0.349365234375	1.0114555171644983
0.3494873046875	1.01145000472318
0.349609375	1.011444491165757
0.3497314453125	1.0114389764923606
0.349853515625	1.011433460703123
0.3499755859375	1.0114279437981764
0.35009765625	1.0114224257776525
0.3502197265625	1.0114169066416836
0.350341796875	1.0114113863904013
0.3504638671875	1.0114058650239375
0.3505859375	1.0114003425424243
0.3507080078125	1.0113948189459936
0.350830078125	1.011389294234778
0.3509521484375	1.011383768408909
0.35107421875	1.0113782414685186
0.3511962890625	1.0113727134137391
0.351318359375	1.0113671842447032
0.3514404296875	1.0113616539615415
0.3515625	1.011356122564388
0.3516845703125	1.0113505900533728
0.351806640625	1.0113450564286295
0.3519287109375	1.0113395216902898
0.35205078125	1.0113339858384862
0.3521728515625	1.0113284488733503
0.352294921875	1.0113229107950148
0.3524169921875	1.0113173716036115
0.3525390625	1.0113118312992728
0.3526611328125	1.0113062898821314
0.352783203125	1.0113007473523192
0.3529052734375	1.011295203709968
0.35302734375	1.011289658955211
0.3531494140625	1.0112841130881802
0.353271484375	1.0112785661090078
0.3533935546875	1.0112730180178258
0.353515625	1.011267468814767
0.3536376953125	1.011261918499964
0.353759765625	1.0112563670735484
0.3538818359375	1.0112508145356536
0.35400390625	1.011245260886411
0.3541259765625	1.0112397061259542
0.354248046875	1.0112341502544142
0.3543701171875	1.0112285932719247
0.3544921875	1.0112230351786173
0.3546142578125	1.0112174759746255
0.354736328125	1.0112119156600812
0.3548583984375	1.0112063542351164
0.35498046875	1.0112007916998644
0.3551025390625	1.0111952280544576
0.355224609375	1.0111896632990283
0.3553466796875	1.0111840974337094
0.35546875	1.0111785304586334
0.3555908203125	1.0111729623739327
0.355712890625	1.01116739317974
0.3558349609375	1.0111618228761883
0.35595703125	1.0111562514634096
0.3560791015625	1.0111506789415372
0.356201171875	1.0111451053107035
0.3563232421875	1.0111395305710413
0.3564453125	1.011133954722683
0.3565673828125	1.0111283777657618
0.356689453125	1.01112279970041
0.3568115234375	1.0111172205267607
0.35693359375	1.0111116402449463
0.3570556640625	1.0111060588551002
0.357177734375	1.0111004763573546
0.3572998046875	1.0110948927518426
0.357421875	1.011089308038697
0.3575439453125	1.0110837222180504
0.357666015625	1.0110781352900358
0.3577880859375	1.0110725472547863
0.35791015625	1.0110669581124345
0.3580322265625	1.011061367863114
0.358154296875	1.0110557765069565
0.3582763671875	1.0110501840440957
0.3583984375	1.0110445904746646
0.3585205078125	1.011038995798796
0.358642578125	1.0110334000166226
0.3587646484375	1.0110278031282782
0.35888671875	1.0110222051338948
0.3590087890625	1.011016606033606
0.359130859375	1.0110110058275446
0.3592529296875	1.011005404515844
0.359375	1.010999802098637
0.3594970703125	1.0109941985760569
0.359619140625	1.0109885939482361
0.3597412109375	1.0109829882153085
0.35986328125	1.0109773813774072
0.3599853515625	1.0109717734346646
0.360107421875	1.0109661643872145
0.3602294921875	1.01096055423519
0.3603515625	1.0109549429787246
0.3604736328125	1.0109493306179507
0.360595703125	1.0109437171530018
0.3607177734375	1.0109381025840114
0.36083984375	1.0109324869111125
0.3609619140625	1.0109268701344385
0.361083984375	1.0109212522541224
0.3612060546875	1.0109156332702978
0.361328125	1.0109100131830975
0.3614501953125	1.010904391992656
0.361572265625	1.010898769699105
0.3616943359375	1.0108931463025792
0.36181640625	1.0108875218032114
0.3619384765625	1.0108818962011348
0.362060546875	1.0108762694964828
0.3621826171875	1.0108706416893893
0.3623046875	1.0108650127799874
0.3624267578125	1.0108593827684105
0.362548828125	1.0108537516547922
0.3626708984375	1.0108481194392653
0.36279296875	1.010842486121964
0.3629150390625	1.0108368517030217
0.363037109375	1.0108312161825717
0.3631591796875	1.010825579560748
0.36328125	1.0108199418376835
0.3634033203125	1.010814303013512
0.363525390625	1.0108086630883668
0.3636474609375	1.0108030220623816
0.36376953125	1.010797379935691
0.3638916015625	1.010791736708427
0.364013671875	1.0107860923807241
0.3641357421875	1.010780446952716
0.3642578125	1.0107748004245356
0.3643798828125	1.0107691527963176
0.364501953125	1.0107635040681944
0.3646240234375	1.0107578542403017
0.36474609375	1.010752203312771
0.3648681640625	1.0107465512857372
0.364990234375	1.010740898159334
0.3651123046875	1.0107352439336943
0.365234375	1.0107295886089531
0.3653564453125	1.0107239321852437
0.365478515625	1.0107182746626993
0.3656005859375	1.0107126160414543
0.36572265625	1.0107069563216429
0.3658447265625	1.0107012955033985
0.365966796875	1.0106956335868542
0.3660888671875	1.0106899705721455
0.3662109375	1.0106843064594047
0.3663330078125	1.0106786412487665
0.366455078125	1.0106729749403642
0.3665771484375	1.0106673075343326
0.36669921875	1.0106616390308054
0.3668212890625	1.0106559694299162
0.366943359375	1.010650298731799
0.3670654296875	1.0106446269365876
0.3671875	1.0106389540444167
0.3673095703125	1.01063328005542
0.367431640625	1.0106276049697311
0.3675537109375	1.0106219287874845
0.36767578125	1.0106162515088142
0.3677978515625	1.0106105731338542
0.367919921875	1.0106048936627383
0.3680419921875	1.010599213095601
0.3681640625	1.0105935314325762
0.3682861328125	1.0105878486737983
0.368408203125	1.0105821648194013
0.3685302734375	1.0105764798695187
0.36865234375	1.0105707938242856
0.3687744140625	1.010565106683836
0.368896484375	1.0105594184483035
0.3690185546875	1.0105537291178228
0.369140625	1.0105480386925283
0.3692626953125	1.0105423471725534
0.369384765625	1.010536654558033
0.3695068359375	1.010530960849102
0.36962890625	1.0105252660458934
0.3697509765625	1.0105195701485425
0.369873046875	1.0105138731571828
0.3699951171875	1.010508175071949
0.3701171875	1.0105024758929755
0.3702392578125	1.0104967756203964
0.370361328125	1.0104910742543463
0.3704833984375	1.0104853717949593
0.37060546875	1.0104796682423705
0.3707275390625	1.0104739635967135
0.370849609375	1.010468257858123
0.3709716796875	1.010462551026734
0.37109375	1.0104568431026797
0.3712158203125	1.0104511340860955
0.371337890625	1.0104454239771157
0.3714599609375	1.010439712775875
0.37158203125	1.0104340004825072
0.3717041015625	1.0104282870971475
0.371826171875	1.01042257261993
0.3719482421875	1.0104168570509897
0.3720703125	1.0104111403904608
0.3721923828125	1.0104054226384782
0.372314453125	1.0103997037951762
0.3724365234375	1.0103939838606897
0.37255859375	1.0103882628351524
0.3726806640625	1.0103825407187
0.372802734375	1.010376817511467
0.3729248046875	1.0103710932135876
0.373046875	1.0103653678251965
0.3731689453125	1.010359641346429
0.373291015625	1.0103539137774193
0.3734130859375	1.0103481851183023
0.37353515625	1.0103424553692124
0.3736572265625	1.0103367245302848
0.373779296875	1.010330992601654
0.3739013671875	1.0103252595834549
0.3740234375	1.0103195254758222
0.3741455078125	1.0103137902788906
0.374267578125	1.0103080539927949
0.3743896484375	1.0103023166176706
0.37451171875	1.0102965781536515
0.3746337890625	1.0102908386008729
0.374755859375	1.0102850979594697
0.3748779296875	1.0102793562295773
0.375	1.0102736134113297
0.3751220703125	1.0102678695048626
0.375244140625	1.0102621245103103
0.3753662109375	1.0102563784278078
0.37548828125	1.0102506312574906
0.3756103515625	1.0102448829994932
0.375732421875	1.0102391336539505
0.3758544921875	1.0102333832209978
0.3759765625	1.01022763170077
0.3760986328125	1.0102218790934019
0.376220703125	1.010216125399029
0.3763427734375	1.010210370617786
0.37646484375	1.0102046147498083
0.3765869140625	1.0101988577952303
0.376708984375	1.0101930997541881
0.3768310546875	1.0101873406268158
0.376953125	1.010181580413249
0.3770751953125	1.0101758191136232
0.377197265625	1.0101700567280727
0.3773193359375	1.0101642932567334
0.37744140625	1.01015852869974
0.3775634765625	1.0101527630572278
0.377685546875	1.0101469963293321
0.3778076171875	1.0101412285161884
0.3779296875	1.010135459617931
0.3780517578125	1.0101296896346963
0.378173828125	1.0101239185666189
0.3782958984375	1.0101181464138342
0.37841796875	1.0101123731764776
0.3785400390625	1.010106598854684
0.378662109375	1.0101008234485893
0.3787841796875	1.0100950469583283
0.37890625	1.0100892693840364
0.3790283203125	1.0100834907258494
0.379150390625	1.0100777109839023
0.3792724609375	1.0100719301583303
0.37939453125	1.0100661482492694
0.3795166015625	1.0100603652568547
0.379638671875	1.0100545811812214
0.3797607421875	1.010048796022505
0.3798828125	1.0100430097808415
0.3800048828125	1.0100372224563654
0.380126953125	1.0100314340492131
0.3802490234375	1.0100256445595195
0.38037109375	1.0100198539874206
0.3804931640625	1.0100140623330511
0.380615234375	1.0100082695965473
0.3807373046875	1.0100024757780446
0.380859375	1.0099966808776784
0.3809814453125	1.0099908848955845
0.381103515625	1.0099850878318979
0.3812255859375	1.009979289686755
0.38134765625	1.0099734904602908
0.3814697265625	1.0099676901526415
0.381591796875	1.0099618887639419
0.3817138671875	1.0099560862943282
0.3818359375	1.0099502827439362
0.3819580078125	1.0099444781129014
0.382080078125	1.0099386724013595
0.3822021484375	1.0099328656094462
0.38232421875	1.009927057737297
0.3824462890625	1.0099212487850482
0.382568359375	1.0099154387528348
0.3826904296875	1.0099096276407928
0.3828125	1.0099038154490587
0.3829345703125	1.0098980021777673
0.383056640625	1.0098921878270553
0.3831787109375	1.009886372397058
0.38330078125	1.0098805558879105
0.3834228515625	1.0098747382997502
0.383544921875	1.0098689196327117
0.3836669921875	1.0098630998869316
0.3837890625	1.0098572790625453
0.3839111328125	1.0098514571596888
0.384033203125	1.0098456341784983
0.3841552734375	1.0098398101191095
0.38427734375	1.0098339849816587
0.3843994140625	1.0098281587662814
0.384521484375	1.0098223314731134
0.3846435546875	1.0098165031022908
0.384765625	1.0098106736539503
0.3848876953125	1.009804843128227
0.385009765625	1.0097990115252573
0.3851318359375	1.0097931788451773
0.38525390625	1.009787345088123
0.3853759765625	1.00978151025423
0.385498046875	1.0097756743436352
0.3856201171875	1.009769837356474
0.3857421875	1.0097639992928829
0.3858642578125	1.0097581601529975
0.385986328125	1.0097523199369545
0.3861083984375	1.00974647864489
0.38623046875	1.0097406362769397
0.3863525390625	1.0097347928332399
0.386474609375	1.0097289483139276
0.3865966796875	1.0097231027191371
0.38671875	1.0097172560490066
0.3868408203125	1.0097114083036716
0.386962890625	1.0097055594832678
0.3870849609375	1.0096997095879323
0.38720703125	1.0096938586178004
0.3873291015625	1.009688006573009
0.387451171875	1.0096821534536944
0.3875732421875	1.0096762992599924
0.3876953125	1.00967044399204
0.3878173828125	1.0096645876499735
0.387939453125	1.0096587302339286
0.3880615234375	1.0096528717440418
0.38818359375	1.00964701218045
0.3883056640625	1.0096411515432886
0.388427734375	1.009635289832695
0.3885498046875	1.0096294270488053
0.388671875	1.0096235631917552
0.3887939453125	1.0096176982616822
0.388916015625	1.0096118322587222
0.3890380859375	1.0096059651830116
0.38916015625	1.0096000970346868
0.3892822265625	1.009594227813885
0.389404296875	1.0095883575207416
0.3895263671875	1.0095824861553941
0.3896484375	1.0095766137179778
0.3897705078125	1.0095707402086305
0.389892578125	1.0095648656274883
0.3900146484375	1.0095589899746875
0.39013671875	1.0095531132503646
0.3902587890625	1.0095472354546566
0.390380859375	1.0095413565877
0.3905029296875	1.0095354766496314
0.390625	1.0095295956405872
0.3907470703125	1.0095237135607045
0.390869140625	1.0095178304101189
0.3909912109375	1.0095119461889686
0.39111328125	1.0095060608973887
0.3912353515625	1.009500174535517
0.391357421875	1.0094942871034898
0.3914794921875	1.009488398601444
0.3916015625	1.0094825090295159
0.3917236328125	1.0094766183878428
0.391845703125	1.0094707266765606
0.3919677734375	1.009464833895807
0.39208984375	1.0094589400457186
0.3922119140625	1.0094530451264314
0.392333984375	1.009447149138083
0.3924560546875	1.0094412520808103
0.392578125	1.0094353539547496
0.3927001953125	1.0094294547600375
0.392822265625	1.0094235544968118
0.3929443359375	1.009417653165209
0.39306640625	1.0094117507653653
0.3931884765625	1.0094058472974183
0.393310546875	1.009399942761505
0.3934326171875	1.0093940371577614
0.3935546875	1.0093881304863255
0.3936767578125	1.0093822227473344
0.393798828125	1.0093763139409233
0.3939208984375	1.0093704040672313
0.39404296875	1.0093644931263936
0.3941650390625	1.0093585811185486
0.394287109375	1.0093526680438323
0.3944091796875	1.0093467539023826
0.39453125	1.0093408386943357
0.3946533203125	1.0093349224198287
0.394775390625	1.0093290050789994
0.3948974609375	1.009323086671984
0.39501953125	1.0093171671989205
0.3951416015625	1.0093112466599448
0.395263671875	1.0093053250551953
0.3953857421875	1.0092994023848083
0.3955078125	1.009293478648921
0.3956298828125	1.0092875538476709
0.395751953125	1.009281627981195
0.3958740234375	1.0092757010496303
0.39599609375	1.0092697730531135
0.3961181640625	1.0092638439917831
0.396240234375	1.009257913865775
0.3963623046875	1.0092519826752273
0.396484375	1.009246050420277
0.3966064453125	1.0092401171010614
0.396728515625	1.0092341827177174
0.3968505859375	1.0092282472703824
0.39697265625	1.0092223107591936
0.3970947265625	1.0092163731842887
0.397216796875	1.0092104345458048
0.3973388671875	1.009204494843879
0.3974609375	1.009198554078649
0.3975830078125	1.009192612250252
0.397705078125	1.009186669358825
0.3978271484375	1.0091807254045058
0.39794921875	1.0091747803874318
0.3980712890625	1.0091688343077398
0.398193359375	1.0091628871655685
0.3983154296875	1.0091569389610542
0.3984375	1.009150989694334
0.3985595703125	1.0091450393655463
0.398681640625	1.0091390879748283
0.3988037109375	1.009133135522317
0.39892578125	1.0091271820081509
0.3990478515625	1.0091212274324666
0.399169921875	1.0091152717954013
0.3992919921875	1.0091093150970936
0.3994140625	1.00910335733768
0.3995361328125	1.0090973985172986
0.399658203125	1.0090914386360872
0.3997802734375	1.0090854776941829
0.39990234375	1.0090795156917236
0.4000244140625	1.0090735526288466
0.400146484375	1.0090675885056892
0.4002685546875	1.0090616233223897
0.400390625	1.0090556570790856
0.4005126953125	1.0090496897759142
0.400634765625	1.0090437214130132
0.4007568359375	1.0090377519905205
0.40087890625	1.0090317815085743
0.4010009765625	1.0090258099673108
0.401123046875	1.0090198373668688
0.4012451171875	1.0090138637073855
0.4013671875	1.0090078889889993
0.4014892578125	1.0090019132118475
0.401611328125	1.0089959363760679
0.4017333984375	1.008989958481798
0.40185546875	1.008983979529176
0.4019775390625	1.0089779995183392
0.402099609375	1.008972018449426
0.4022216796875	1.0089660363225739
0.40234375	1.0089600531379204
0.4024658203125	1.0089540688956038
0.402587890625	1.0089480835957618
0.4027099609375	1.0089420972385321
0.40283203125	1.0089361098240528
0.4029541015625	1.008930121352462
0.403076171875	1.0089241318238966
0.4031982421875	1.0089181412384958
0.4033203125	1.0089121495963969
0.4034423828125	1.0089061568977375
0.403564453125	1.0089001631426562
0.4036865234375	1.0088941683312902
0.40380859375	1.0088881724637784
0.4039306640625	1.008882175540258
0.404052734375	1.0088761775608672
0.4041748046875	1.0088701785257443
0.404296875	1.0088641784350267
0.4044189453125	1.008858177288853
0.404541015625	1.0088521750873614
0.4046630859375	1.0088461718306891
0.40478515625	1.0088401675189747
0.4049072265625	1.0088341621523562
0.405029296875	1.0088281557309717
0.4051513671875	1.008822148254959
0.4052734375	1.0088161397244573
0.4053955078125	1.0088101301396033
0.405517578125	1.008804119500536
0.4056396484375	1.008798107807393
0.40576171875	1.008792095060313
0.4058837890625	1.0087860812594336
0.406005859375	1.0087800664048936
0.4061279296875	1.0087740504968306
0.40625	1.0087680335353835
0.4063720703125	1.00876201552069
0.406494140625	1.0087559964528883
0.4066162109375	1.0087499763321168
0.40673828125	1.0087439551585133
0.4068603515625	1.008737932932217
0.406982421875	1.0087319096533653
0.4071044921875	1.008725885322097
0.4072265625	1.00871985993855
0.4073486328125	1.008713833502863
0.407470703125	1.008707806015174
0.4075927734375	1.0087017774756222
0.40771484375	1.0086957478843441
0.4078369140625	1.0086897172414797
0.407958984375	1.0086836855471673
0.4080810546875	1.0086776528015438
0.408203125	1.008671619004749
0.4083251953125	1.0086655841569212
0.408447265625	1.0086595482581981
0.4085693359375	1.0086535113087187
0.40869140625	1.0086474733086215
0.4088134765625	1.0086414342580445
0.408935546875	1.0086353941571262
0.4090576171875	1.0086293530060055
0.4091796875	1.0086233108048202
0.4093017578125	1.0086172675537097
0.409423828125	1.008611223252812
0.4095458984375	1.0086051779022656
0.40966796875	1.008599131502209
0.4097900390625	1.0085930840527806
0.409912109375	1.0085870355541195
0.4100341796875	1.0085809860063635
0.41015625	1.0085749354096518
0.4102783203125	1.008568883764123
0.410400390625	1.008562831069915
0.4105224609375	1.0085567773271673
0.41064453125	1.008550722536018
0.4107666015625	1.0085446666966058
0.410888671875	1.0085386098090694
0.4110107421875	1.0085325518735473
0.4111328125	1.008526492890178
0.4112548828125	1.0085204328591009
0.411376953125	1.008514371780454
0.4114990234375	1.0085083096543768
0.41162109375	1.0085022464810067
0.4117431640625	1.0084961822604832
0.411865234375	1.0084901169929452
0.4119873046875	1.0084840506785313
0.412109375	1.0084779833173803
0.4122314453125	1.0084719149096308
0.412353515625	1.0084658454554216
0.4124755859375	1.008459774954892
0.41259765625	1.0084537034081797
0.4127197265625	1.0084476308154244
0.412841796875	1.0084415571767649
0.4129638671875	1.0084354824923392
0.4130859375	1.0084294067622872
0.4132080078125	1.0084233299867473
0.413330078125	1.008417252165858
0.4134521484375	1.0084111732997587
0.41357421875	1.0084050933885886
0.4136962890625	1.008399012432486
0.413818359375	1.0083929304315895
0.4139404296875	1.008386847386039
0.4140625	1.0083807632959725
0.4141845703125	1.0083746781615295
0.414306640625	1.008368591982849
0.4144287109375	1.0083625047600693
0.41455078125	1.0083564164933303
0.4146728515625	1.0083503271827703
0.414794921875	1.008344236828529
0.4149169921875	1.0083381454307443
0.4150390625	1.008332052989556
0.4151611328125	1.0083259595051033
0.415283203125	1.0083198649775247
0.4154052734375	1.00831376940696
0.41552734375	1.0083076727935476
0.4156494140625	1.0083015751374265
0.415771484375	1.0082954764387362
0.4158935546875	1.0082893766976158
0.416015625	1.0082832759142042
0.4161376953125	1.0082771740886405
0.416259765625	1.0082710712210639
0.4163818359375	1.0082649673116137
0.41650390625	1.0082588623604292
0.4166259765625	1.0082527563676487
0.416748046875	1.0082466493334121
0.4168701171875	1.0082405412578588
0.4169921875	1.008234432141127
0.4171142578125	1.0082283219833574
0.417236328125	1.0082222107846877
0.4173583984375	1.0082160985452584
0.41748046875	1.0082099852652078
0.4176025390625	1.0082038709446757
0.417724609375	1.0081977555838006
0.4178466796875	1.0081916391827228
0.41796875	1.0081855217415812
0.4180908203125	1.0081794032605147
0.418212890625	1.0081732837396633
0.4183349609375	1.0081671631791655
0.41845703125	1.0081610415791618
0.4185791015625	1.0081549189397903
0.418701171875	1.008148795261191
0.4188232421875	1.008142670543503
0.4189453125	1.0081365447868658
0.4190673828125	1.008130417991419
0.419189453125	1.0081242901573018
0.4193115234375	1.0081181612846533
0.41943359375	1.0081120313736136
0.4195556640625	1.0081059004243214
0.419677734375	1.0080997684369164
0.4197998046875	1.0080936354115384
0.419921875	1.0080875013483264
0.4200439453125	1.0080813662474197
0.420166015625	1.0080752301089584
0.4202880859375	1.008069092933082
0.42041015625	1.0080629547199291
0.4205322265625	1.0080568154696403
0.420654296875	1.0080506751823541
0.4207763671875	1.0080445338582111
0.4208984375	1.00803839149735
0.4210205078125	1.0080322480999109
0.421142578125	1.008026103666033
0.4212646484375	1.008019958195856
0.42138671875	1.0080138116895192
0.4215087890625	1.0080076641471627
0.421630859375	1.0080015155689257
0.4217529296875	1.0079953659549483
0.421875	1.0079892153053696
0.4219970703125	1.007983063620329
0.422119140625	1.0079769108999679
0.4222412109375	1.0079707571444232
0.42236328125	1.007964602353837
0.4224853515625	1.0079584465283475
0.422607421875	1.007952289668095
0.4227294921875	1.0079461317732188
0.4228515625	1.0079399728438596
0.4229736328125	1.0079338128801558
0.423095703125	1.007927651882248
0.4232177734375	1.0079214898502755
0.42333984375	1.0079153267843783
0.4234619140625	1.007909162684696
0.423583984375	1.007902997551369
0.4237060546875	1.0078968313845362
0.423828125	1.0078906641843373
0.4239501953125	1.0078844959509128
0.424072265625	1.0078783266844027
0.4241943359375	1.007872156384946
0.42431640625	1.0078659850526834
0.4244384765625	1.0078598126877534
0.424560546875	1.0078536392902975
0.4246826171875	1.0078474648604543
0.4248046875	1.0078412893983644
0.4249267578125	1.007835112904167
0.425048828125	1.007828935378003
0.4251708984375	1.0078227568200113
0.42529296875	1.0078165772303325
0.4254150390625	1.0078103966091063
0.425537109375	1.0078042149564723
0.4256591796875	1.007798032272571
0.42578125	1.0077918485575421
0.4259033203125	1.0077856638115252
0.426025390625	1.0077794780346612
0.4261474609375	1.0077732912270894
0.42626953125	1.0077671033889497
0.4263916015625	1.0077609145203827
0.426513671875	1.007754724621528
0.4266357421875	1.0077485336925254
0.4267578125	1.0077423417335152
0.4268798828125	1.0077361487446381
0.427001953125	1.0077299547260328
0.4271240234375	1.0077237596778401
0.42724609375	1.0077175636002003
0.4273681640625	1.0077113664932533
0.427490234375	1.0077051683571392
0.4276123046875	1.0076989691919982
0.427734375	1.0076927689979698
0.4278564453125	1.007686567775195
0.427978515625	1.0076803655238131
0.4281005859375	1.0076741622439649
0.42822265625	1.0076679579357906
0.4283447265625	1.00766175259943
0.428466796875	1.0076555462350234
0.4285888671875	1.0076493388427106
0.4287109375	1.0076431304226325
0.4288330078125	1.007636920974929
0.428955078125	1.00763071049974
0.4290771484375	1.007624498997206
0.42919921875	1.0076182864674676
0.4293212890625	1.0076120729106646
0.429443359375	1.0076058583269372
0.4295654296875	1.007599642716426
0.4296875	1.007593426079271
0.4298095703125	1.0075872084156123
0.429931640625	1.0075809897255907
0.4300537109375	1.0075747700093465
0.43017578125	1.0075685492670194
0.4302978515625	1.0075623274987502
0.430419921875	1.0075561047046793
0.4305419921875	1.0075498808849466
0.4306640625	1.0075436560396933
0.4307861328125	1.0075374301690592
0.430908203125	1.0075312032731838
0.4310302734375	1.007524975352209
0.43115234375	1.007518746406274
0.4312744140625	1.0075125164355205
0.431396484375	1.0075062854400878
0.4315185546875	1.0075000534201166
0.431640625	1.0074938203757475
0.4317626953125	1.0074875863071209
0.431884765625	1.0074813512143774
0.4320068359375	1.007475115097657
0.43212890625	1.0074688779571004
0.4322509765625	1.0074626397928483
0.432373046875	1.0074564006050408
0.4324951171875	1.0074501603938184
0.4326171875	1.0074439191593223
0.4327392578125	1.0074376769016924
0.432861328125	1.007431433621069
0.4329833984375	1.0074251893175932
0.43310546875	1.0074189439914052
0.4332275390625	1.0074126976426458
0.433349609375	1.0074064502714557
0.4334716796875	1.0074002018779749
0.43359375	1.0073939524623443
0.4337158203125	1.0073877020247048
0.433837890625	1.0073814505651966
0.4339599609375	1.00737519808396
0.43408203125	1.0073689445811365
0.4342041015625	1.0073626900568655
0.434326171875	1.0073564345112893
0.4344482421875	1.007350177944547
0.4345703125	1.0073439203567804
0.4346923828125	1.0073376617481293
0.434814453125	1.0073314021187352
0.4349365234375	1.0073251414687376
0.43505859375	1.0073188797982786
0.4351806640625	1.0073126171074982
0.435302734375	1.0073063533965367
0.4354248046875	1.0073000886655357
0.435546875	1.0072938229146355
0.4356689453125	1.0072875561439762
0.435791015625	1.0072812883537
0.4359130859375	1.0072750195439464
0.43603515625	1.007268749714857
0.4361572265625	1.0072624788665718
0.436279296875	1.0072562069992324
0.4364013671875	1.0072499341129788
0.4365234375	1.0072436602079526
0.4366455078125	1.007237385284294
0.436767578125	1.0072311093421438
0.4368896484375	1.0072248323816435
0.43701171875	1.0072185544029333
0.4371337890625	1.007212275406154
0.437255859375	1.0072059953914474
0.4373779296875	1.0071997143589533
0.4375	1.007193432308813
0.4376220703125	1.0071871492411677
0.437744140625	1.0071808651561576
0.4378662109375	1.0071745800539245
0.43798828125	1.0071682939346085
0.4381103515625	1.0071620067983507
0.438232421875	1.0071557186452924
0.4383544921875	1.0071494294755736
0.4384765625	1.0071431392893369
0.4385986328125	1.0071368480867218
0.438720703125	1.00713055586787
0.4388427734375	1.0071242626329224
0.43896484375	1.0071179683820197
0.4390869140625	1.007111673115303
0.439208984375	1.0071053768329135
0.4393310546875	1.0070990795349921
0.439453125	1.0070927812216797
0.4395751953125	1.0070864818931173
0.439697265625	1.0070801815494463
0.4398193359375	1.0070738801908077
0.43994140625	1.007067577817342
0.4400634765625	1.0070612744291911
0.440185546875	1.0070549700264955
0.4403076171875	1.0070486646093963
0.4404296875	1.0070423581780348
0.4405517578125	1.007036050732552
0.440673828125	1.007029742273089
0.4407958984375	1.0070234327997871
0.44091796875	1.0070171223127873
0.4410400390625	1.0070108108122309
0.441162109375	1.0070044982982584
0.4412841796875	1.0069981847710117
0.44140625	1.0069918702306317
0.4415283203125	1.00698555467726
0.441650390625	1.006979238111037
0.4417724609375	1.0069729205321043
0.44189453125	1.006966601940603
0.4420166015625	1.0069602823366746
0.442138671875	1.00695396172046
0.4422607421875	1.0069476400921002
0.4423828125	1.0069413174517372
0.4425048828125	1.0069349937995116
0.442626953125	1.006928669135565
0.4427490234375	1.0069223434600385
0.44287109375	1.0069160167730733
0.4429931640625	1.0069096890748108
0.443115234375	1.0069033603653925
0.4432373046875	1.0068970306449592
0.443359375	1.0068906999136524
0.4434814453125	1.0068843681716135
0.443603515625	1.0068780354189841
0.4437255859375	1.0068717016559054
0.44384765625	1.0068653668825185
0.4439697265625	1.0068590310989642
0.444091796875	1.0068526943053848
0.4442138671875	1.0068463565019214
0.4443359375	1.0068400176887156
0.4444580078125	1.0068336778659082
0.444580078125	1.006827337033641
0.4447021484375	1.006820995192055
0.44482421875	1.0068146523412924
0.4449462890625	1.0068083084814938
0.445068359375	1.006801963612801
0.4451904296875	1.0067956177353554
0.4453125	1.0067892708492983
0.4454345703125	1.0067829229547716
0.445556640625	1.0067765740519163
0.4456787109375	1.0067702241408736
0.44580078125	1.0067638732217856
0.4459228515625	1.0067575212947937
0.446044921875	1.0067511683600392
0.4461669921875	1.0067448144176636
0.4462890625	1.0067384594678086
0.4464111328125	1.0067321035106154
0.446533203125	1.006725746546226
0.4466552734375	1.0067193885747814
0.44677734375	1.0067130295964235
0.4468994140625	1.0067066696112934
0.447021484375	1.006700308619533
0.4471435546875	1.0066939466212839
0.447265625	1.0066875836166882
0.4473876953125	1.0066812196058865
0.447509765625	1.0066748545890205
0.4476318359375	1.0066684885662327
0.44775390625	1.0066621215376639
0.4478759765625	1.0066557535034555
0.447998046875	1.0066493844637496
0.4481201171875	1.0066430144186882
0.4482421875	1.0066366433684124
0.4483642578125	1.006630271313064
0.448486328125	1.0066238982527846
0.4486083984375	1.006617524187716
0.44873046875	1.0066111491179996
0.4488525390625	1.0066047730437773
0.448974609375	1.0065983959651907
0.4490966796875	1.0065920178823815
0.44921875	1.0065856387954915
0.4493408203125	1.0065792587046625
0.449462890625	1.0065728776100358
0.4495849609375	1.0065664955117535
0.44970703125	1.0065601124099575
0.4498291015625	1.0065537283047892
0.449951171875	1.0065473431963903
0.4500732421875	1.0065409570849027
0.4501953125	1.0065345699704682
0.4503173828125	1.0065281818532288
0.450439453125	1.0065217927333256
0.4505615234375	1.006515402610901
0.45068359375	1.0065090114860966
0.4508056640625	1.0065026193590545
0.450927734375	1.0064962262299164
0.4510498046875	1.0064898320988238
0.451171875	1.0064834369659186
0.4512939453125	1.0064770408313428
0.451416015625	1.0064706436952378
0.4515380859375	1.0064642455577466
0.45166015625	1.0064578464190104
0.4517822265625	1.0064514462791705
0.451904296875	1.0064450451383695
0.4520263671875	1.006438642996749
0.4521484375	1.0064322398544507
0.4522705078125	1.0064258357116174
0.452392578125	1.00641943056839
0.4525146484375	1.006413024424911
0.45263671875	1.0064066172813222
0.4527587890625	1.006400209137765
0.452880859375	1.0063937999943824
0.4530029296875	1.0063873898513156
0.453125	1.0063809787087068
0.4532470703125	1.0063745665666977
0.453369140625	1.0063681534254305
0.4534912109375	1.0063617392850472
0.45361328125	1.0063553241456895
0.4537353515625	1.0063489080074999
0.453857421875	1.0063424908706202
0.4539794921875	1.0063360727351924
0.4541015625	1.006329653601358
0.4542236328125	1.0063232334692604
0.454345703125	1.00631681233904
0.4544677734375	1.0063103902108397
0.45458984375	1.0063039670848017
0.4547119140625	1.0062975429610674
0.454833984375	1.0062911178397793
0.4549560546875	1.00628469172108
0.455078125	1.0062782646051103
0.4552001953125	1.0062718364920133
0.455322265625	1.0062654073819308
0.4554443359375	1.0062589772750048
0.45556640625	1.0062525461713778
0.4556884765625	1.0062461140711911
0.455810546875	1.0062396809745882
0.4559326171875	1.00623324688171
0.4560546875	1.0062268117926985
0.4561767578125	1.0062203757076968
0.456298828125	1.0062139386268467
0.4564208984375	1.0062075005502902
0.45654296875	1.00620106147817
0.4566650390625	1.0061946214106268
0.456787109375	1.0061881803478046
0.4569091796875	1.0061817382898448
0.45703125	1.0061752952368896
0.4571533203125	1.0061688511890814
0.457275390625	1.0061624061465617
0.4573974609375	1.0061559601094736
0.45751953125	1.0061495130779587
0.4576416015625	1.00614306505216
0.457763671875	1.006136616032219
0.4578857421875	1.0061301660182784
0.4580078125	1.0061237150104803
0.4581298828125	1.0061172630089668
0.458251953125	1.0061108100138803
0.4583740234375	1.006104356025363
0.45849609375	1.0060979010435576
0.4586181640625	1.0060914450686058
0.458740234375	1.0060849881006504
0.4588623046875	1.0060785301398334
0.458984375	1.0060720711862976
0.4591064453125	1.0060656112401842
0.459228515625	1.006059150301637
0.4593505859375	1.006052688370797
0.45947265625	1.0060462254478078
0.4595947265625	1.0060397615328107
0.459716796875	1.0060332966259486
0.4598388671875	1.006026830727364
0.4599609375	1.0060203638371985
0.4600830078125	1.006013895955595
0.460205078125	1.0060074270826964
0.4603271484375	1.0060009572186444
0.46044921875	1.0059944863635817
0.4605712890625	1.0059880145176503
0.460693359375	1.005981541680993
0.4608154296875	1.005975067853752
0.4609375	1.0059685930360698
0.4610595703125	1.0059621172280895
0.461181640625	1.0059556404299526
0.4613037109375	1.0059491626418016
0.46142578125	1.0059426838637793
0.4615478515625	1.0059362040960287
0.461669921875	1.0059297233386912
0.4617919921875	1.00592324159191
0.4619140625	1.005916758855827
0.4620361328125	1.0059102751305853
0.462158203125	1.0059037904163273
0.4622802734375	1.0058973047131952
0.46240234375	1.0058908180213317
0.4625244140625	1.0058843303408793
0.462646484375	1.0058778416719807
0.4627685546875	1.005871352014778
0.462890625	1.0058648613694143
0.4630126953125	1.0058583697360313
0.463134765625	1.0058518771147729
0.4632568359375	1.0058453835057801
0.46337890625	1.0058388889091965
0.4635009765625	1.0058323933251647
0.463623046875	1.0058258967538267
0.4637451171875	1.0058193991953253
0.4638671875	1.0058129006498036
0.4639892578125	1.005806401117403
0.464111328125	1.0057999005982674
0.4642333984375	1.0057933990925392
0.46435546875	1.0057868966003605
0.4644775390625	1.005780393121874
0.464599609375	1.0057738886572227
0.4647216796875	1.0057673832065488
0.46484375	1.0057608767699955
0.4649658203125	1.005754369347705
0.465087890625	1.00574786093982
0.4652099609375	1.0057413515464835
0.46533203125	1.0057348411678382
0.4654541015625	1.005728329804026
0.465576171875	1.0057218174551903
0.4656982421875	1.0057153041214737
0.4658203125	1.0057087898030186
0.4659423828125	1.0057022744999682
0.466064453125	1.0056957582124653
0.4661865234375	1.0056892409406515
0.46630859375	1.005682722684671
0.4664306640625	1.0056762034446654
0.466552734375	1.0056696832207777
0.4666748046875	1.0056631620131515
0.466796875	1.0056566398219284
0.4669189453125	1.0056501166472518
0.467041015625	1.0056435924892644
0.4671630859375	1.0056370673481088
0.46728515625	1.005630541223928
0.4674072265625	1.0056240141168646
0.467529296875	1.0056174860270615
0.4676513671875	1.0056109569546612
0.4677734375	1.005604426899807
0.4678955078125	1.0055978958626415
0.468017578125	1.0055913638433076
0.4681396484375	1.0055848308419477
0.46826171875	1.0055782968587055
0.4683837890625	1.0055717618937225
0.468505859375	1.005565225947143
0.4686279296875	1.0055586890191093
0.46875	1.0055521511097634
0.4688720703125	1.0055456122192492
0.468994140625	1.0055390723477098
0.4691162109375	1.005532531495287
0.46923828125	1.005525989662124
0.4693603515625	1.005519446848365
0.469482421875	1.005512903054151
0.4696044921875	1.0055063582796262
0.4697265625	1.0054998125249328
0.4698486328125	1.005493265790214
0.469970703125	1.0054867180756122
0.4700927734375	1.0054801693812716
0.47021484375	1.005473619707334
0.4703369140625	1.0054670690539427
0.470458984375	1.00546051742124
0.4705810546875	1.0054539648093705
0.470703125	1.0054474112184757
0.4708251953125	1.005440856648699
0.470947265625	1.0054343011001832
0.4710693359375	1.005427744573072
0.47119140625	1.0054211870675074
0.4713134765625	1.005414628583633
0.471435546875	1.0054080691215912
0.4715576171875	1.0054015086815258
0.4716796875	1.005394947263579
0.4718017578125	1.0053883848678948
0.471923828125	1.0053818214946153
0.4720458984375	1.0053752571438839
0.47216796875	1.0053686918158433
0.4722900390625	1.0053621255106377
0.472412109375	1.0053555582284086
0.4725341796875	1.0053489899693002
0.47265625	1.0053424207334547
0.4727783203125	1.0053358505210153
0.472900390625	1.0053292793321258
0.4730224609375	1.0053227071669288
0.47314453125	1.0053161340255672
0.4732666015625	1.005309559908184
0.473388671875	1.005302984814923
0.4735107421875	1.0052964087459266
0.4736328125	1.0052898317013386
0.4737548828125	1.005283253681301
0.473876953125	1.0052766746859576
0.4739990234375	1.005270094715452
0.47412109375	1.0052635137699264
0.4742431640625	1.0052569318495246
0.474365234375	1.0052503489543891
0.4744873046875	1.0052437650846635
0.474609375	1.0052371802404914
0.4747314453125	1.0052305944220148
0.474853515625	1.0052240076293775
0.4749755859375	1.005217419862723
0.47509765625	1.0052108311221941
0.4752197265625	1.005204241407934
0.475341796875	1.0051976507200857
0.4754638671875	1.0051910590587927
0.4755859375	1.0051844664241978
0.4757080078125	1.0051778728164449
0.475830078125	1.0051712782356768
0.4759521484375	1.0051646826820362
0.47607421875	1.005158086155667
0.4761962890625	1.0051514886567123
0.476318359375	1.0051448901853155
0.4764404296875	1.0051382907416195
0.4765625	1.0051316903257674
0.4766845703125	1.0051250889379026
0.476806640625	1.0051184865781688
0.4769287109375	1.0051118832467085
0.47705078125	1.0051052789436656
0.4771728515625	1.0050986736691834
0.477294921875	1.0050920674234047
0.4774169921875	1.005085460206473
0.4775390625	1.0050788520185312
0.4776611328125	1.0050722428597234
0.477783203125	1.0050656327301923
0.4779052734375	1.0050590216300814
0.47802734375	1.0050524095595337
0.4781494140625	1.005045796518693
0.478271484375	1.0050391825077023
0.4783935546875	1.0050325675267053
0.478515625	1.0050259515758446
0.4786376953125	1.0050193346552643
0.478759765625	1.005012716765107
0.4788818359375	1.005006097905517
0.47900390625	1.004999478076637
0.4791259765625	1.0049928572786104
0.479248046875	1.0049862355115804
0.4793701171875	1.004979612775691
0.4794921875	1.0049729890710848
0.4796142578125	1.004966364397906
0.479736328125	1.0049597387562972
0.4798583984375	1.0049531121464021
0.47998046875	1.0049464845683644
0.4801025390625	1.004939856022327
0.480224609375	1.0049332265084334
0.4803466796875	1.0049265960268277
0.48046875	1.0049199645776523
0.4805908203125	1.004913332161051
0.480712890625	1.0049066987771673
0.4808349609375	1.0049000644261448
0.48095703125	1.0048934291081268
0.4810791015625	1.0048867928232565
0.481201171875	1.0048801555716778
0.4813232421875	1.004873517353534
0.4814453125	1.004866878168968
0.4815673828125	1.0048602380181242
0.481689453125	1.0048535969011454
0.4818115234375	1.004846954818175
0.48193359375	1.004840311769357
0.4820556640625	1.0048336677548346
0.482177734375	1.0048270227747513
0.4822998046875	1.0048203768292503
0.482421875	1.004813729918476
0.4825439453125	1.0048070820425707
0.482666015625	1.004800433201679
0.4827880859375	1.004793783395944
0.48291015625	1.0047871326255091
0.4830322265625	1.0047804808905174
0.483154296875	1.0047738281911134
0.4832763671875	1.0047671745274398
0.4833984375	1.0047605198996408
0.4835205078125	1.004753864307859
0.483642578125	1.004747207752239
0.4837646484375	1.0047405502329245
0.48388671875	1.0047338917500575
0.4840087890625	1.004727232303783
0.484130859375	1.0047205718942442
0.4842529296875	1.0047139105215843
0.484375	1.0047072481859474
0.4844970703125	1.0047005848874768
0.484619140625	1.0046939206263161
0.4847412109375	1.004687255402609
0.48486328125	1.004680589216499
0.4849853515625	1.0046739220681296
0.485107421875	1.0046672539576447
0.4852294921875	1.0046605848851877
0.4853515625	1.0046539148509026
0.4854736328125	1.004647243854932
0.485595703125	1.0046405718974207
0.4857177734375	1.0046338989785122
0.48583984375	1.0046272250983492
0.4859619140625	1.0046205502570762
0.486083984375	1.0046138744548363
0.4862060546875	1.0046071976917736
0.486328125	1.004600519968032
0.4864501953125	1.004593841283754
0.486572265625	1.0045871616390847
0.4866943359375	1.0045804810341668
0.48681640625	1.0045737994691442
0.4869384765625	1.0045671169441606
0.487060546875	1.0045604334593599
0.4871826171875	1.0045537490148857
0.4873046875	1.0045470636108815
0.4874267578125	1.0045403772474912
0.487548828125	1.0045336899248583
0.4876708984375	1.0045270016431265
0.48779296875	1.00452031240244
0.4879150390625	1.004513622202942
0.488037109375	1.0045069310447763
0.4881591796875	1.0045002389280868
0.48828125	1.004493545853017
0.4884033203125	1.0044868518197108
0.488525390625	1.0044801568283117
0.4886474609375	1.004473460878964
0.48876953125	1.0044667639718114
0.4888916015625	1.0044600661069971
0.489013671875	1.004453367284665
0.4891357421875	1.004446667504959
0.4892578125	1.0044399667680226
0.4893798828125	1.0044332650740004
0.489501953125	1.004426562423035
0.4896240234375	1.0044198588152715
0.48974609375	1.004413154250853
0.4898681640625	1.0044064487299225
0.489990234375	1.004399742252625
0.4901123046875	1.0043930348191035
0.490234375	1.0043863264295025
0.4903564453125	1.0043796170839654
0.490478515625	1.0043729067826361
0.4906005859375	1.0043661955256584
0.49072265625	1.0043594833131764
0.4908447265625	1.004352770145333
0.490966796875	1.004346056022273
0.4910888671875	1.0043393409441401
0.4912109375	1.0043326249110778
0.4913330078125	1.0043259079232303
0.491455078125	1.0043191899807409
0.4915771484375	1.0043124710837539
0.49169921875	1.0043057512324134
0.4918212890625	1.0042990304268624
0.491943359375	1.0042923086672453
0.4920654296875	1.0042855859537063
0.4921875	1.004278862286389
0.4923095703125	1.0042721376654364
0.492431640625	1.0042654120909937
0.4925537109375	1.0042586855632043
0.49267578125	1.0042519580822122
0.4927978515625	1.0042452296481608
0.492919921875	1.0042385002611947
0.4930419921875	1.0042317699214574
0.4931640625	1.0042250386290923
0.4932861328125	1.0042183063842445
0.493408203125	1.0042115731870571
0.4935302734375	1.0042048390376739
0.49365234375	1.0041981039362395
0.4937744140625	1.004191367882897
0.493896484375	1.0041846308777915
0.4940185546875	1.004177892921066
0.494140625	1.0041711540128644
0.4942626953125	1.0041644141533308
0.494384765625	1.0041576733426094
0.4945068359375	1.0041509315808443
0.49462890625	1.0041441888681786
0.4947509765625	1.0041374452047573
0.494873046875	1.0041307005907236
0.4949951171875	1.0041239550262218
0.4951171875	1.0041172085113954
0.4952392578125	1.00411046104639
0.495361328125	1.0041037126313472
0.4954833984375	1.0040969632664125
0.49560546875	1.00409021295173
0.4957275390625	1.0040834616874428
0.495849609375	1.0040767094736955
0.4959716796875	1.0040699563106317
0.49609375	1.0040632021983962
0.4962158203125	1.0040564471371318
0.496337890625	1.0040496911269836
0.4964599609375	1.004042934168095
0.49658203125	1.0040361762606103
0.4967041015625	1.0040294174046736
0.496826171875	1.0040226576004285
0.4969482421875	1.004015896848019
0.4970703125	1.00400913514759
0.4971923828125	1.0040023724992846
0.497314453125	1.0039956089032471
0.4974365234375	1.0039888443596219
0.49755859375	1.0039820788685527
0.4976806640625	1.0039753124301838
0.497802734375	1.003968545044659
0.4979248046875	1.0039617767121225
0.498046875	1.0039550074327181
0.4981689453125	1.0039482372065904
0.498291015625	1.0039414660338832
0.4984130859375	1.0039346939147404
0.49853515625	1.0039279208493062
0.4986572265625	1.003921146837725
0.498779296875	1.00391437188014
0.4989013671875	1.0039075959766965
0.4990234375	1.0039008191275376
0.4991455078125	1.0038940413328081
0.499267578125	1.0038872625926516
0.4993896484375	1.0038804829072123
0.49951171875	1.0038737022766349
0.4996337890625	1.0038669207010626
0.499755859375	1.0038601381806402
0.4998779296875	1.0038533547155113
0.5	1.0038465703058206

==> tab1-3pt-mc.dat <==
r/L	MC
0.0001220703125	1.01121736031231
0.000244140625	1.01694400141337
0.00048828125	1.02008388271732
0.0009765625	1.02130002327829
0.001953125	1.02174394501393
0.00390625	1.02189188788343
0.0078125	1.02191045290432
0.015625	1.02183555056196
0.03125	1.02160604169684
0.0625	1.02103701373284
0.125	1.01965776338174
0.25	1.01656591279491
0.5	1.01333934708076

==> table-275-12.dat <==
r		p012								dp012
4	0.3974828578327257	0.000017439981165836695
8	0.40193774951246053	0.000030413666034198125
12	0.4041257252768207	0.0000426777214659578
16	0.40562185227934056	0.00005554429494404848
20	0.4068123051495912	0.00006731031232211671
24	0.40783803283596237	0.00007780899143375921
28	0.4087586264821936	0.00008686669490437882
32	0.409607912597772	0.00009669351613242122
36	0.41040830016035523	0.00010691235329755428
40	0.4111715466101244	0.00011653065063201651
44	0.4119069067293674	0.00012447520836510482
48	0.41261618688080026	0.00013327308514729841
52	0.4133043433662341	0.00014291977046430532
56	0.41398298069968426	0.00015164781476197518
60	0.41464405263217724	0.00016028900813531524
64	0.4152952958781116	0.0001695230101606262
72	0.41655268329332296	0.0001847867535598676
80	0.41778488709559364	0.00019857084386650488
88	0.41898213792595396	0.00021349128620904285
96	0.42015527765483673	0.00022748766693032454
104	0.42132219920139297	0.00024151108514303837
112	0.42247282326374686	0.00025607703666739705
120	0.42360358218941263	0.0002724637947586246
128	0.4247282098988569	0.0002850543059020699
144	0.42691410919589057	0.00031119892358943334
160	0.42906159510602715	0.00033475082342826647
176	0.4311446080193538	0.00035956518735264436
192	0.4332362033750458	0.00038362827462712183
208	0.435272938705586	0.00040654424209155275
224	0.4373088182795736	0.00043100634207889727
240	0.43932464378700703	0.00045745501804180536
256	0.4413309639203707	0.000478874921940588
288	0.44525797448190174	0.000521223934661712
320	0.4491260637323291	0.0005599305064838382
352	0.45296364076544693	0.0006053743948121112
384	0.45675079042803046	0.0006495111736052211
416	0.46047700294508676	0.0006802250790750443
448	0.46413536260767035	0.0007143910071211504
480	0.46777689144367096	0.0007593946928603067
512	0.471441819566082	0.0008041100730029712
576	0.4784011634453998	0.0009642787278904616
640	0.4856348475209833	0.0010320226394847337
704	0.49289707346890393	0.0011169465764923941
768	0.5002636686851002	0.0011853528314172278
832	0.5076421480251818	0.0012694802410024018
896	0.5151262811111533	0.0013365330627426702
960	0.5227521309631934	0.0014092565194249662
1024	0.530442086241803	0.0014522534269466444
1152	0.5462630296522151	0.001605419435287038
1280	0.5628044477656227	0.0017278667219350723


==> table-275-20-diags.dat <==
r	MC	dMC	1d	2d	2d&13
4	0.3481780595501167	0.00002101207312799849	0.3538997955221406	0.3540290932973993	0.3540290944215652
8	0.35232145113024654	0.00003756175534564482	0.35488179866692604	0.35511472254647075	0.35511473112036884
12	0.3545013384981777	0.000054086878678612364	0.3557890116825499	0.35611766942106016	0.35611769756071393
16	0.35607901414779164	0.00006774813626949686	0.3566508312875641	0.35707043273510336	0.35707049812734337
20	0.3573799826174282	0.00008115704410638584	0.3574803969034952	0.3579875384505597	0.35798766422106104
24	0.3585301244318848	0.0000938232212087282	0.35828513299731723	0.3588771945029623	0.3588774091212112
28	0.35958786529614584	0.00010339125971713219	0.35906979096258673	0.35974465367774894	0.35974499088284745
32	0.3605774093388131	0.0001158224300493746	0.3598376606062879	0.36059355293953105	0.36059405167942893
36	0.36152098569933505	0.00012700800582759154	0.3605911477563918	0.3614265519918212	0.36142725637192435
40	0.36242824758325165	0.00013811068696126613	0.36133208416626794	0.3622456758841783	0.36224663512287364
44	0.36330464992801326	0.00014888189466817484	0.3620619084252173	0.36305251501336505	0.36305378340285527
48	0.3641541274422431	0.00015698175594439388	0.3627817785063884	0.36384834954790873	0.3638499864192489
52	0.36498697069189334	0.00016566439810627946	0.3634926453648395	0.36463423079261564	0.36463630048415707
56	0.365800976956729	0.000175791017665579	0.36419530303935554	0.36541103657739327	0.36541360840604414
60	0.36660281480590723	0.00018491705236538635	0.3648904239083093	0.3661795102334945	0.3661826584683471
64	0.36739676492294393	0.0001940148806685511	0.3655785841981974	0.3669402887938475	0.3669440926318213
72	0.36895159487394336	0.0002115416756581342	0.3669359559691976	0.36844089752843945	0.36844626976313677
80	0.3704796759821138	0.00023129814813450093	0.36827071817016344	0.36991651081299787	0.36992382682800085
88	0.3719537230375474	0.00024735193027027096	0.3695854623522673	0.3713699936727196	0.3713796675490811
96	0.3734027644095482	0.0002641177840608638	0.37088227454984046	0.37280365227118123	0.3728161365207642
104	0.3748220996679593	0.0002815025774514962	0.3721628678638315	0.37421938048469716	0.3742351658094987
112	0.37623363667977855	0.00029841759557066704	0.3734286727178803	0.37561875968268554	0.3756383747556446
120	0.37763620432748035	0.00031379914624066755	0.3746809003700983	0.3770031289415447	0.3770271402053995
128	0.3790132882613452	0.0003287786109689816	0.37592058886550084	0.3783736358462252	0.3784026473277465
144	0.3817387213638658	0.00036267785918231367	0.37836583046577826	0.38107691212024103	0.3811178856024772
160	0.3844169792975226	0.0003896086470155871	0.3807703419857683	0.3837351602630215	0.383790958757997
176	0.38703956210392293	0.0004240357224008645	0.3831387919833943	0.3863535414831221	0.38642732314449524
192	0.3896495358811921	0.000449001698771596	0.38547493835169266	0.38893621022609337	0.38903142631536336
208	0.3922296613828388	0.0004777595412383572	0.3877818671616977	0.3914865782213143	0.39160697127221267
224	0.3947847327327171	0.0005050067382158984	0.39006215525452587	0.3940074942316439	0.394157096378373
240	0.3973129517371286	0.00052187285542664	0.3923179846548712	0.39650137054042633	0.39668450198357
256	0.39979527479184607	0.000538503113875179	0.3945512253521562	0.3989702744681414	0.39919154205783786
288	0.40467676730752594	0.000585519220639475	0.39895621344124915	0.4038400999231052	0.40415260046359786
320	0.40952897867688515	0.0006249663374099848	0.40328782820047854	0.40862880931095197	0.40905437870088057
352	0.4143294077360293	0.0006814059316197969	0.4075544798180408	0.4133457003068925	0.41390842545982437
384	0.4191718125987525	0.0007275883695015921	0.41176293796203967	0.41799825694979037	0.4187244602826909
416	0.42399276114951423	0.0007683068317745181	0.4159187620447417	0.422592625310151	0.42351085074338085
448	0.4288605540307129	0.0008129622627723118	0.4200265941245939	0.4271339373006905	0.4282749375076577
480	0.43370508720308076	0.0008779701186331829	0.42409036501677067	0.4316265385367448	0.43302326324356033
512	0.43859851228431385	0.0009261455063395644	0.4281134434195354	0.4360741531992247	0.4377617383787076
576	0.4482544775405513	0.0010729966954932538	0.4360488229185793	0.44484691541734	0.4472303249417045
640	0.4582706214653563	0.0011579103588442237	0.4438520238042423	0.4534735508439577	0.4567193248692916
704	0.4685699831092579	0.0012364749391397527	0.45153819663621897	0.46197080880501584	0.4662626557470494
768	0.4794099012852367	0.0013027573000059598	0.459119536654178	0.47035217144561153	0.4758908496748767

==> table-275-32.dat <==
r		p032								dp032
4	0.30821620209388156	0.000025931527635850762
8	0.312258131314772	0.00004824562652314236
12	0.3145509473411611	0.00006608350430893009
16	0.3162934620672488	0.0000821267053223617
20	0.31778487805451133	0.00009775802380623859
24	0.31913207616001754	0.00011260534917085778
28	0.32038493676602786	0.0001264189427620655
32	0.3215721134337609	0.00013851089412595692
36	0.3227092060213543	0.0001515263896752867
40	0.3238152300670301	0.00016287454790944148
44	0.3248901133960431	0.0001738434295080575
48	0.3259495298926094	0.00018708793090136858
52	0.326989890495593	0.0001983287306508631
56	0.32799918670034056	0.00020886707136541334
60	0.32899101362620065	0.00021977406905673315
64	0.32997068311336486	0.00022987595041501412
72	0.3318968874907573	0.00025203970461533127
80	0.3337821809580424	0.00026952577155185084
88	0.33563872364296743	0.0002910007664288862
96	0.33746884489999485	0.00030840688510708544
104	0.33925849178814554	0.0003313243221916961
112	0.34104651260058566	0.0003579718305354775
120	0.3428164449661474	0.0003742114830759374
128	0.3445598556907748	0.0003926886606045003
144	0.34801168641999186	0.00042747548493556693
160	0.35141166128341056	0.00045380627377681205
176	0.35470990677749925	0.0004867462373587167
192	0.3580127096056726	0.0005174636945083014
208	0.36125420141404674	0.0005403715822729791
224	0.3644860692763397	0.0005787399849083615
240	0.36773972982418934	0.000609834387398235
256	0.37098160696173205	0.0006389958138040347
288	0.3775135773298546	0.0006837538350712133
320	0.384055336765159	0.0007487342799135626
352	0.39066951626143315	0.0007829062151704516
384	0.39729688153714593	0.0008327994339052417
416	0.4040224917634404	0.0009010881970550808
448	0.41098771761982067	0.0009286748124589835
480	0.41812470202575935	0.0009586938758329838
512	0.42560837783937916	0.0009839726746710094


==> table-275-4-levs.dat <==
r	MC	dMC	lev1	lev2
4	0.5268619964234509	0.000012978039048035901	0.5430944271055541	0.5430315220066674
8	0.5334453817901345	0.000023558774726751746	0.5437712193413963	0.5436578988638788
12	0.5363678830033946	0.00003256582837306703	0.5443964673446683	0.5442365713736002
16	0.5381709047134247	0.00004116789023008433	0.5449904315391431	0.5447862908405986
20	0.5394877445169146	0.00005015117734175844	0.5455621678906529	0.5453154387502138
24	0.5405438854575024	0.00005757185324458709	0.5461167936403234	0.5458287512641311
28	0.5414427066298395	0.00006552166533779069	0.5466575837554933	0.54632925950314
32	0.5422381826083358	0.0000729973141225568	0.5471868058813714	0.5468190623019439
36	0.5429636828613328	0.00008038261012014901	0.5477061184259294	0.5472996946401547
40	0.5436345712855695	0.00008816847774691767	0.5482167841449437	0.5477723253171249
44	0.5442673062877044	0.00009585137765707268	0.548719794824981	0.5482378723471769
48	0.5448702849918783	0.00010392888619969265	0.5492159488511376	0.5486970747492605
52	0.5454457806733314	0.00011153534777780321	0.5497059019306758	0.5491505394921647
56	0.5460013325242082	0.00011902327118318293	0.5501902016231296	0.5495987734524673
60	0.5465378153217738	0.0001257270579572745	0.5506693116386182	0.5500422059028743
64	0.5470584530345615	0.00013318101896348357	0.5511436294183326	0.5504812047831431
72	0.5480608801644871	0.00014650176831124644	0.5520792216630903	0.5513471363154578
80	0.5490250413874951	0.00015899448706894307	0.5529992550186358	0.5521986759464876
88	0.5499565989634454	0.00017101042593923942	0.553905517993585	0.5530374797777581
96	0.5508657756629545	0.00018576271871601402	0.5547994506801125	0.5538648814428879
104	0.5517559413267206	0.00019941851460612644	0.5556822361314504	0.5546819766787576
112	0.5526282944900128	0.00021241216260158656	0.5565548625672793	0.5554896808975591
120	0.5534829853150931	0.00022492512740752648	0.5574181671468679	0.556288769699575
128	0.5543338064115073	0.00023501927639251114	0.5582728676402282	0.557079908185415
144	0.5559864203191499	0.0002552449412818834	0.5599588655652525	0.5586405671164093
160	0.5575939157211593	0.0002779855752490921	0.56161697187193	0.5601754729665854
176	0.5591740000060671	0.00030012108522626103	0.563250422596778	0.5616876269856194
192	0.5607198043683211	0.00032253603882831464	0.5648618260231163	0.5631794493892985
208	0.5622456212330459	0.00034319007769908843	0.5664533273028309	0.5646529317225097
224	0.5637540255419565	0.0003607861978858477	0.5680267205243089	0.5661097405825015
240	0.5652432238307453	0.0003795277612571374	0.5695835275742854	0.5675512906090887
256	0.5667037185243763	0.0003981240009207869	0.5711250551975529	0.5689787972963685
288	0.5695898008177719	0.0004303893700474063	0.5741666667718774	0.5717957721251203
320	0.5724022739613602	0.00046909159157477174	0.5771590777201057	0.5745676753808174
352	0.5752193343702159	0.000511530033826397	0.5801082253181391	0.5773000498936918
384	0.5779799654483535	0.0005526970293239901	0.5830189152317241	0.5799973908499915
416	0.5807275994357783	0.000584732543772865	0.5858951181471646	0.582663420358229
448	0.583398129670703	0.0006244256582756515	0.5887401717162463	0.5853012743774001
480	0.5860331261188799	0.0006593728798039134	0.591556922672396	0.5879136342689528
512	0.588655408687755	0.0006938503441167478	0.5943478296638689	0.5905028219887396
576	0.5936724820449653	0.0008197710975837818	0.5998604444992363	0.5956195777132798
640	0.5987776585321565	0.0008906289298115966	0.6052923954222101	0.6006652172525458
704	0.6038022266945975	0.0009526770287363653	0.6106551996336358	0.6056507646886923
768	0.608837322805029	0.0010098505467361287	0.6159583301310071	0.6105853496631681
832	0.613801290881538	0.0010638666964865918	0.6212097506263958	0.6154767026925698
896	0.6187030706482671	0.0011256240854340734	0.6264162797968086	0.6203314924878266
960	0.6236487029134858	0.0011989024615750334	0.6315838476829688	0.6251555634235251
1024	0.6285362764988394	0.0012657376240484814	0.636717681264861	0.6299541074345246
1152	0.638252379644738	0.0013904292033603727	0.6469023298631734	0.6394928537100099
1280	0.6479138070176149	0.0015038338806077085	0.6570024427273146	0.6489803524527376
1408	0.6575442415834675	0.0015717052823055948	0.6670450328729961	0.658444386868035
1536	0.6671862743586461	0.0017127066179594532	0.6770533876057275	0.6679092728127124
1664	0.67689013156727	0.0018030356253124868	0.6870480363574657	0.6773967564040989
1792	0.6865451231426413	0.0019129003659249467	0.6970474103447538	0.6869266260836709
1920	0.6964789541133394	0.002010694418413036	0.7070683073816129	0.6965171441030411
2048	0.7065235977303934	0.002118812234973916	0.7171262286744545	0.7061853593358708
2304	0.7270095292469958	0.00232959889362281	0.7374101046745439	0.7258183473146484
2560	0.7479900137320268	0.0024511931065772964	0.7580052298024389	0.7459452562720675
2816	0.7699177433313409	0.0025721855109476694	0.7790080516793415	0.7666765706501023
3072	0.7927619768394768	0.0026215301994205386	0.8005079769527508	0.7881161121779526
3328	0.8166205364609072	0.0027562284687678083	0.8225891468957561	0.8103626974534544
3584	0.8417819837937276	0.0028622356263183686	0.8453316522781351	0.8335112740972167
3840	0.8686584622519563	0.0029977461290396014	0.8688123929946444	0.8576537262444544
4096	0.8972904271449493	0.0031370616587857955	0.893105703770678	0.8828794620721048

==> table-275-4.dat <==
r			p04								dp04
4	0.5268619964234509	0.000012978039048035901
8	0.5334453817901345	0.000023558774726751746
12	0.5363678830033946	0.00003256582837306703
16	0.5381709047134247	0.00004116789023008433
20	0.5394877445169146	0.00005015117734175844
24	0.5405438854575024	0.00005757185324458709
28	0.5414427066298395	0.00006552166533779069
32	0.5422381826083358	0.0000729973141225568
36	0.5429636828613328	0.00008038261012014901
40	0.5436345712855695	0.00008816847774691767
44	0.5442673062877044	0.00009585137765707268
48	0.5448702849918783	0.00010392888619969265
52	0.5454457806733314	0.00011153534777780321
56	0.5460013325242082	0.00011902327118318293
60	0.5465378153217738	0.0001257270579572745
64	0.5470584530345615	0.00013318101896348357
72	0.5480608801644871	0.00014650176831124644
80	0.5490250413874951	0.00015899448706894307
88	0.5499565989634454	0.00017101042593923942
96	0.5508657756629545	0.00018576271871601402
104	0.5517559413267206	0.00019941851460612644
112	0.5526282944900128	0.00021241216260158656
120	0.5534829853150931	0.00022492512740752648
128	0.5543338064115073	0.00023501927639251114
144	0.5559864203191499	0.0002552449412818834
160	0.5575939157211593	0.0002779855752490921
176	0.5591740000060671	0.00030012108522626103
192	0.5607198043683211	0.00032253603882831464
208	0.5622456212330459	0.00034319007769908843
224	0.5637540255419565	0.0003607861978858477
240	0.5652432238307453	0.0003795277612571374
256	0.5667037185243763	0.0003981240009207869
288	0.5695898008177719	0.0004303893700474063
320	0.5724022739613602	0.00046909159157477174
352	0.5752193343702159	0.000511530033826397
384	0.5779799654483535	0.0005526970293239901
416	0.5807275994357783	0.000584732543772865
448	0.583398129670703	0.0006244256582756515
480	0.5860331261188799	0.0006593728798039134
512	0.588655408687755	0.0006938503441167478
576	0.5936724820449653	0.0008197710975837818
640	0.5987776585321565	0.0008906289298115966
704	0.6038022266945975	0.0009526770287363653
768	0.608837322805029	0.0010098505467361287
832	0.613801290881538	0.0010638666964865918
896	0.6187030706482671	0.0011256240854340734
960	0.6236487029134858	0.0011989024615750334
1024	0.6285362764988394	0.0012657376240484814
1152	0.638252379644738	0.0013904292033603727
1280	0.6479138070176149	0.0015038338806077085
1408	0.6575442415834675	0.0015717052823055948
1536	0.6671862743586461	0.0017127066179594532
1664	0.67689013156727	0.0018030356253124868
1792	0.6865451231426413	0.0019129003659249467
1920	0.6964789541133394	0.002010694418413036
2048	0.7065235977303934	0.002118812234973916
2304	0.7270095292469958	0.00232959889362281
2560	0.7479900137320268	0.0024511931065772964
2816	0.7699177433313409	0.0025721855109476694
3072	0.7927619768394768	0.0026215301994205386
3328	0.8166205364609072	0.0027562284687678083
3584	0.8417819837937276	0.0028622356263183686
3840	0.8686584622519563	0.0029977461290396014
4096	0.8972904271449493	0.0031370616587857955

